Explicit computations of low lying eigenfunctions for the quantum trigonometric Calogero-Sutherland model related to the exceptional algebra E7

In the previous paper math-ph/0507015 we have studied the characters and Clebsch-Gordan series for the exceptional Lie algebra E7 by relating them to the quantum trigonometric Calogero-Sutherland Hamiltonian with coupling constant K=1. Now we extend that approach to the case of general K.

==> results31.txt <==
Monomial functions

M(2000000) =  z1^2
-2*z3
-2*z1
-7
   
M(1100000) =  z1*z2
-5*z5
+3*z1*z7
-23*z7
   
M(0200000) =  z2^2
-2*z4
-2*z2*z7
-2*z1^2
-6*z7^2
+4*z3
+14*z6
+4*z1
+12
   
M(1010000) =  z1*z3
-3*z4
-(z1*z6)
+6*z2*z7
-3*z1^2
-9*z7^2
-9*z3
+4*z6
+20*z1
+32
   
M(0110000) =  z2*z3
-4*z1*z5
+5*z2*z6
+4*z1^2*z7
-4*z3*z7
-17*z1*z2
-16*z6*z7
+41*z5
+13*z1*z7
+12*z2
+7*z7
   
M(0020000) =  z3^2
-2*z1*z4
+2*z2*z5
-2*z3*z6
-7*z6^2
+12*z5*z7
-2*z1^3
+4*z1*z3
+2*z1*z7^2
-10*z4
-2*z1*z6
+10*z1^2
+10*z7^2
-16*z3
-22*z6
-16*z1
-8
   
M(1001000) =  z1*z4
-4*z2*z5
-4*z1^2*z6
+10*z3*z6
+9*z1*z2*z7
+14*z6^2
-34*z5*z7
+9*z1^3
-21*z2^2
-39*z1*z3
-21*z1*z7^2
+66*z4
+54*z1*z6
+23*z2*z7
+36*z1^2
-22*z7^2
-54*z3
-24*z6
-56*z1
-24
   
M(0101000) =  z2*z4
-3*z3*z5
+2*z1*z2*z6
-2*z2^2*z7
+5*z1*z3*z7
+5*z5*z6
-14*z4*z7
-19*z1*z6*z7
-12*z1^2*z2
+15*z2*z3
+17*z2*z7^2
+25*z1*z5
+19*z1^2*z7
+42*z7^3
+5*z2*z6
-29*z3*z7
-27*z1*z2
-133*z6*z7
+131*z5
+10*z1*z7
+40*z2
-43*z7
   
M(0011000) =  z3*z4
-3*z1*z2*z5
+5*z2^2*z6
+2*z1*z3*z6
+5*z5^2
-7*z4*z6
+5*z1^2*z2*z7
-10*z1*z6^2
-14*z2*z3*z7
+10*z1*z5*z7
-12*z1^2*z3
-3*z1^2*z7^2
-5*z1*z2^2
+24*z3^2
+5*z1*z4
-2*z2*z6*z7
+6*z1^2*z6
+z2*z5
+11*z3*z7^2
+10*z3*z6
+15*z6*z7^2
-28*z1*z2*z7
-24*z6^2
+40*z2^2
+4*z5*z7
+21*z1^3
-15*z1*z3
+19*z1*z7^2
-16*z4
-54*z1*z6
-48*z1^2
+17*z2*z7
-5*z7^2
+7*z3
+31*z6
-16*z1
-22
   
M(0002000) =  z4^2
-2*z2*z3*z5
+2*z3^2*z6
+2*z1*z5^2
+2*z1*z2^2*z6
-2*z2^3*z7
-4*z1*z4*z6
-2*z1*z2*z3*z7
-2*z2*z5*z6
+6*z2*z4*z7
-8*z1^2*z6^2
+12*z3*z6^2
+12*z1^2*z5*z7
-20*z3*z5*z7
-6*z1^2*z4
+2*z1*z2*z6*z7
+2*z6^3
+2*z2^2*z3
+2*z1^3*z7^2
-4*z5*z6*z7
+9*z2^2*z7^2
-4*z1*z3*z7^2
+12*z3*z4
-4*z1*z2*z5
-16*z2^2*z6
-14*z4*z7^2
-4*z1^3*z6
+2*z5^2
+8*z1*z3*z6
+2*z1^2*z2*z7
+30*z4*z6
+9*z1^4
-18*z2*z7^3
+12*z1*z6^2
-6*z2*z3*z7
-16*z1*z5*z7
-36*z1^2*z3
+4*z1*z2^2
-8*z1^2*z7^2
+26*z3^2
+32*z2*z6*z7
+16*z3*z7^2
+32*z1*z4
-28*z2*z5
+14*z1^2*z6
+9*z7^4
-22*z6*z7^2
-16*z1^3
-5*z6^2
-8*z1*z2*z7
+32*z1*z3
-16*z2^2
+52*z5*z7
-48*z4
-10*z1*z7^2
+36*z2*z7
+42*z7^2
+20*z1^2
-8*z3
-88*z6
-8*z1
-60
   
M(1000100) =  z1*z5
-5*z2*z6
-5*z1^2*z7
+15*z3*z7
+9*z1*z2
+19*z6*z7
-54*z5
-29*z1*z7
+30*z2
+56*z7
   
M(0100100) =  z2*z5
-4*z3*z6
+4*z6^2
+5*z1*z2*z7
-7*z2^2
+4*z1*z3
-4*z5*z7
-10*z4
-16*z1*z7^2
+4*z1*z6
+29*z2*z7
+54*z7^2
+6*z1^2
-12*z3
-90*z6
-76*z1
+4
   
M(0010100) =  z3*z5
-4*z1*z2*z6
+9*z2^2*z7
+5*z1*z3*z7
+5*z5*z6
-12*z4*z7
-11*z1*z6*z7
+4*z1^2*z2
-25*z2*z3
+16*z1*z5
-4*z1^2*z7
-5*z2*z6
+19*z3*z7
-2*z1*z2
+31*z6*z7
-46*z5
-26*z1*z7
-40*z2
+74*z7
   
M(0001100) =  z4*z5
-3*z2*z3*z6
+2*z1*z5*z6
+5*z3^2*z7
+5*z2*z6^2
+5*z1*z2^2*z7
-7*z1*z4*z7
-7*z2^3
-12*z1*z2*z3
-14*z2*z5*z7
+27*z2*z4
-10*z1^2*z6*z7
+10*z3*z6*z7
-2*z1*z2*z7^2
-3*z6^2*z7
+21*z1^2*z5
-17*z3*z5
+10*z1*z2*z6
+11*z5*z7^2
+5*z1^3*z7
-8*z5*z6
+15*z1*z7^3
+6*z2^2*z7
-5*z1*z3*z7
-5*z1^2*z2
-17*z4*z7
+16*z2*z3
-26*z1*z6*z7
-16*z1*z5
-45*z2*z7^2
-(z1^2*z7)
+45*z2*z6
+5*z7^3
+31*z3*z7
-26*z1*z2
+14*z6*z7
+42*z5
-26*z1*z7
+110*z2
-26*z7
   
M(0000200) =  z5^2
-2*z4*z6
+2*z2*z3*z7
-2*z3^2
-2*z1*z5*z7
-2*z1*z2^2
-7*z1^2*z7^2
+4*z1*z4
+12*z3*z7^2
+2*z2*z5
+14*z1^2*z6
-24*z3*z6
+2*z1*z2*z7
+2*z6*z7^2
+4*z1^3
-4*z6^2
+2*z5*z7
+14*z2^2
+10*z1*z7^2
-8*z1*z3
-28*z4
-24*z1*z6
-26*z2*z7
+17*z7^2
-20*z1^2
+32*z3
-8*z6
+32*z1
-32
   
M(1000010) =  z1*z6
-6*z2*z7
+9*z7^2
-6*z1^2
+21*z3
+6*z6
-27*z1
+27
   
M(0100010) =  z2*z6
-5*z3*z7
+3*z6*z7
+9*z1*z2
-7*z5
-19*z1*z7
+15*z2
+7*z7
   
M(0010010) =  z3*z6
-5*z6^2
-5*z1*z2*z7
+14*z2^2
+9*z1*z3
+15*z5*z7
-27*z4
+19*z1*z7^2
-49*z1*z6
-14*z2*z7
-27*z1^2
-4*z7^2
+42*z3
+79*z6
+12*z1
-42
   
M(0001010) =  z4*z6
-4*z2*z3*z7
-4*z1*z6^2
+9*z3^2
+10*z1*z5*z7
+9*z2*z6*z7
+9*z1*z2^2
+14*z1^2*z7^2
-18*z1*z4
-34*z3*z7^2
-33*z2*z5
-39*z1^2*z6
+72*z3*z6
-5*z1*z2*z7
-21*z6*z7^2
-18*z1^3
+34*z6^2
+22*z5*z7
-14*z2^2
+18*z1*z7^2
+48*z1*z3
-7*z4
-16*z2*z7
-61*z7^2
-27*z1^2
+18*z3
+151*z6
+150*z1
+26
   
M(0000110) =  z5*z6
-3*z4*z7
-(z1*z6*z7)
+5*z2*z3
+6*z2*z7^2
-2*z1*z5
-11*z2*z6
-9*z7^3
-9*z1^2*z7
+9*z3*z7
+7*z1*z2
+25*z6*z7
-16*z5
+26*z1*z7
-60*z2
+16*z7
   
M(0000020) =  z6^2
-2*z5*z7
+2*z4
-6*z1^2
-2*z7^2
+12*z3
+4*z6
+12*z1
+17
   
M(1000001) =  z1*z7
-7*z2
+8*z7
   
M(0100001) =  z2*z7
-6*z3
-6*z7^2
+14*z6
+16*z1
-28
   
M(0010001) =  z3*z7
-5*z6*z7
-6*z1*z2
+20*z5
+24*z1*z7
-49*z2
-12*z7
   
M(0001001) =  z4*z7
-4*z1*z6*z7
-5*z2*z3
+9*z2*z7^2
+14*z1*z5
-5*z2*z6
+9*z7^3
+19*z1^2*z7
-44*z3*z7
-14*z1*z2
-53*z6*z7
+54*z5
+42*z1*z7
-40*z2
-144*z7
   
M(0000101) =  z5*z7
-4*z4
-5*z1*z7^2
+8*z1*z6
+11*z2*z7
+12*z1^2
-3*z7^2
-42*z3
-18*z6
-4
   
M(0000011) =  z6*z7
-3*z5
-(z1*z7)
+7*z2
-11*z7
   
M(0000002) =  z7^2
-2*z6
-2
   

==> results32.txt <==
Decompositions of first order characters in monomial functions

P(1, 0, 0, 0, 0, 0, 0)=
1*M(1, 0, 0, 0, 0, 0, 0)
+ 7*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 1, 0, 0, 0, 0, 0)=
1*M(0, 1, 0, 0, 0, 0, 0)
+ 6*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 1, 0, 0, 0, 0)=
1*M(0, 0, 1, 0, 0, 0, 0)
+ 5*M(0, 0, 0, 0, 0, 1, 0)
+ 22*M(1, 0, 0, 0, 0, 0, 0)
+ 77*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 1, 0, 0, 0)=
1*M(0, 0, 0, 1, 0, 0, 0)
+ 4*M(1, 0, 0, 0, 0, 1, 0)
+ 15*M(0, 1, 0, 0, 0, 0, 1)
+ 45*M(0, 0, 0, 0, 0, 0, 2)
+ 15*M(2, 0, 0, 0, 0, 0, 0)
+ 50*M(0, 0, 1, 0, 0, 0, 0)
+ 145*M(0, 0, 0, 0, 0, 1, 0)
+ 390*M(1, 0, 0, 0, 0, 0, 0)
+ 980*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 0, 1, 0, 0)=
1*M(0, 0, 0, 0, 1, 0, 0)
+ 5*M(1, 0, 0, 0, 0, 0, 1)
+ 21*M(0, 1, 0, 0, 0, 0, 0)
+ 71*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 0, 0, 1, 0)=
1*M(0, 0, 0, 0, 0, 1, 0)
+ 6*M(1, 0, 0, 0, 0, 0, 0)
+ 27*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 0, 0, 0, 1)=
1*M(0, 0, 0, 0, 0, 0, 1)
   
Decompositions of second order characters in monomial functions
P(2, 0, 0, 0, 0, 0, 0)=
1*M(2, 0, 0, 0, 0, 0, 0)
+ 1*M(0, 0, 1, 0, 0, 0, 0)
+ 4*M(0, 0, 0, 0, 0, 1, 0)
+ 17*M(1, 0, 0, 0, 0, 0, 0)
+ 63*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 1, 0, 0, 0, 0, 0)=
1*M(1, 1, 0, 0, 0, 0, 0)
+ 4*M(0, 0, 0, 0, 1, 0, 0)
+ 16*M(1, 0, 0, 0, 0, 0, 1)
+ 56*M(0, 1, 0, 0, 0, 0, 0)
+ 171*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 2, 0, 0, 0, 0, 0)=
1*M(0, 2, 0, 0, 0, 0, 0)
+ 1*M(0, 0, 0, 1, 0, 0, 0)
+ 3*M(1, 0, 0, 0, 0, 1, 0)
+ 11*M(0, 1, 0, 0, 0, 0, 1)
+ 10*M(2, 0, 0, 0, 0, 0, 0)
+ 36*M(0, 0, 0, 0, 0, 0, 2)
+ 34*M(0, 0, 1, 0, 0, 0, 0)
+ 96*M(0, 0, 0, 0, 0, 1, 0)
+ 248*M(1, 0, 0, 0, 0, 0, 0)
+ 603*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 0, 1, 0, 0, 0, 0)=
1*M(1, 0, 1, 0, 0, 0, 0)
+ 2*M(0, 0, 0, 1, 0, 0, 0)
+ 8*M(1, 0, 0, 0, 0, 1, 0)
+ 24*M(0, 1, 0, 0, 0, 0, 1)
+ 32*M(2, 0, 0, 0, 0, 0, 0)
+ 64*M(0, 0, 0, 0, 0, 0, 2)
+ 78*M(0, 0, 1, 0, 0, 0, 0)
+ 208*M(0, 0, 0, 0, 0, 1, 0)
+ 544*M(1, 0, 0, 0, 0, 0, 0)
+ 1344*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 1, 1, 0, 0, 0, 0)=
1*M(0, 1, 1, 0, 0, 0, 0)
+ 3*M(1, 0, 0, 0, 1, 0, 0)
+ 10*M(0, 1, 0, 0, 0, 1, 0)
+ 10*M(2, 0, 0, 0, 0, 0, 1)
+ 30*M(0, 0, 1, 0, 0, 0, 1)
+ 90*M(1, 1, 0, 0, 0, 0, 0)
+ 80*M(0, 0, 0, 0, 0, 1, 1)
+ 231*M(0, 0, 0, 0, 1, 0, 0)
+ 570*M(1, 0, 0, 0, 0, 0, 1)
+ 1344*M(0, 1, 0, 0, 0, 0, 0)
+ 3024*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 2, 0, 0, 0, 0)=
1*M(0, 0, 2, 0, 0, 0, 0)
+ 1*M(1, 0, 0, 1, 0, 0, 0)
+ 2*M(0, 1, 0, 0, 1, 0, 0)
+ 3*M(2, 0, 0, 0, 0, 1, 0)
+ 7*M(0, 0, 1, 0, 0, 1, 0)
+ 19*M(1, 1, 0, 0, 0, 0, 1)
+ 20*M(0, 0, 0, 0, 0, 2, 0)
+ 46*M(0, 0, 0, 0, 1, 0, 1)
+ 10*M(3, 0, 0, 0, 0, 0, 0)
+ 49*M(0, 2, 0, 0, 0, 0, 0)
+ 56*M(1, 0, 1, 0, 0, 0, 0)
+ 104*M(1, 0, 0, 0, 0, 0, 2)
+ 125*M(0, 0, 0, 1, 0, 0, 0)
+ 291*M(1, 0, 0, 0, 0, 1, 0)
+ 682*M(2, 0, 0, 0, 0, 0, 0)
+ 638*M(0, 1, 0, 0, 0, 0, 1)
+ 1338*M(0, 0, 0, 0, 0, 0, 2)
+ 1402*M(0, 0, 1, 0, 0, 0, 0)
+ 2908*M(0, 0, 0, 0, 0, 1, 0)
+ 5938*M(1, 0, 0, 0, 0, 0, 0)
+ 11844*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 0, 0, 1, 0, 0, 0)=
1*M(1, 0, 0, 1, 0, 0, 0)
+ 3*M(0, 1, 0, 0, 1, 0, 0)
+ 4*M(2, 0, 0, 0, 0, 1, 0)
+ 10*M(0, 0, 1, 0, 0, 1, 0)
+ 30*M(1, 1, 0, 0, 0, 0, 1)
+ 25*M(0, 0, 0, 0, 0, 2, 0)
+ 75*M(0, 0, 0, 0, 1, 0, 1)
+ 15*M(3, 0, 0, 0, 0, 0, 0)
+ 84*M(0, 2, 0, 0, 0, 0, 0)
+ 90*M(1, 0, 1, 0, 0, 0, 0)
+ 180*M(1, 0, 0, 0, 0, 0, 2)
+ 213*M(0, 0, 0, 1, 0, 0, 0)
+ 507*M(1, 0, 0, 0, 0, 1, 0)
+ 1149*M(0, 1, 0, 0, 0, 0, 1)
+ 1185*M(2, 0, 0, 0, 0, 0, 0)
+ 2484*M(0, 0, 0, 0, 0, 0, 2)
+ 2565*M(0, 0, 1, 0, 0, 0, 0)
+ 5439*M(0, 0, 0, 0, 0, 1, 0)
+ 11265*M(1, 0, 0, 0, 0, 0, 0)
+ 22680*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 1, 0, 1, 0, 0, 0)=
1*M(0, 1, 0, 1, 0, 0, 0)
+ 2*M(0, 0, 1, 0, 1, 0, 0)
+ 6*M(1, 1, 0, 0, 0, 1, 0)
+ 20*M(0, 2, 0, 0, 0, 0, 1)
+ 15*M(1, 0, 1, 0, 0, 0, 1)
+ 15*M(0, 0, 0, 0, 1, 1, 0)
+ 42*M(0, 0, 0, 1, 0, 0, 1)
+ 96*M(1, 0, 0, 0, 0, 1, 1)
+ 40*M(2, 1, 0, 0, 0, 0, 0)
+ 114*M(0, 1, 1, 0, 0, 0, 0)
+ 220*M(0, 1, 0, 0, 0, 0, 2)
+ 256*M(1, 0, 0, 0, 1, 0, 0)
+ 565*M(2, 0, 0, 0, 0, 0, 1)
+ 480*M(0, 0, 0, 0, 0, 0, 3)
+ 575*M(0, 1, 0, 0, 0, 1, 0)
+ 1240*M(0, 0, 1, 0, 0, 0, 1)
+ 2624*M(1, 1, 0, 0, 0, 0, 0)
+ 2580*M(0, 0, 0, 0, 0, 1, 1)
+ 5340*M(0, 0, 0, 0, 1, 0, 0)
+ 10589*M(1, 0, 0, 0, 0, 0, 1)
+ 20524*M(0, 1, 0, 0, 0, 0, 0)
+ 38864*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 1, 1, 0, 0, 0)=
1*M(0, 0, 1, 1, 0, 0, 0)
+ 2*M(1, 1, 0, 0, 1, 0, 0)
+ 5*M(0, 2, 0, 0, 0, 1, 0)
+ 6*M(1, 0, 1, 0, 0, 1, 0)
+ 5*M(0, 0, 0, 0, 2, 0, 0)
+ 14*M(0, 0, 0, 1, 0, 1, 0)
+ 15*M(2, 1, 0, 0, 0, 0, 1)
+ 33*M(1, 0, 0, 0, 0, 2, 0)
+ 37*M(0, 1, 1, 0, 0, 0, 1)
+ 83*M(1, 0, 0, 0, 1, 0, 1)
+ 40*M(2, 0, 1, 0, 0, 0, 0)
+ 180*M(2, 0, 0, 0, 0, 0, 2)
+ 94*M(1, 2, 0, 0, 0, 0, 0)
+ 100*M(0, 0, 2, 0, 0, 0, 0)
+ 215*M(1, 0, 0, 1, 0, 0, 0)
+ 180*M(0, 1, 0, 0, 0, 1, 1)
+ 467*M(2, 0, 0, 0, 0, 1, 0)
+ 456*M(0, 1, 0, 0, 1, 0, 0)
+ 375*M(0, 0, 1, 0, 0, 0, 2)
+ 958*M(0, 0, 1, 0, 0, 1, 0)
+ 750*M(0, 0, 0, 0, 0, 1, 2)
+ 1964*M(1, 1, 0, 0, 0, 0, 1)
+ 1920*M(0, 0, 0, 0, 0, 2, 0)
+ 3963*M(0, 2, 0, 0, 0, 0, 0)
+ 3850*M(0, 0, 0, 0, 1, 0, 1)
+ 1010*M(3, 0, 0, 0, 0, 0, 0)
+ 4005*M(1, 0, 1, 0, 0, 0, 0)
+ 7374*M(1, 0, 0, 0, 0, 0, 2)
+ 7700*M(0, 0, 0, 1, 0, 0, 0)
+ 14642*M(1, 0, 0, 0, 0, 1, 0)
+ 27546*M(2, 0, 0, 0, 0, 0, 0)
+ 27263*M(0, 1, 0, 0, 0, 0, 1)
+ 49698*M(0, 0, 0, 0, 0, 0, 2)
+ 50206*M(0, 0, 1, 0, 0, 0, 0)
+ 90408*M(0, 0, 0, 0, 0, 1, 0)
+ 160642*M(1, 0, 0, 0, 0, 0, 0)
+ 281268*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 2, 0, 0, 0)=
1*M(0, 0, 0, 2, 0, 0, 0)
+ 1*M(0, 1, 1, 0, 1, 0, 0)
+ 2*M(0, 0, 2, 0, 0, 1, 0)
+ 2*M(1, 0, 0, 0, 2, 0, 0)
+ 2*M(1, 2, 0, 0, 0, 1, 0)
+ 5*M(0, 3, 0, 0, 0, 0, 1)
+ 5*M(1, 0, 0, 1, 0, 1, 0)
+ 11*M(1, 1, 1, 0, 0, 0, 1)
+ 11*M(0, 1, 0, 0, 1, 1, 0)
+ 27*M(0, 1, 0, 1, 0, 0, 1)
+ 12*M(2, 0, 0, 0, 0, 2, 0)
+ 25*M(2, 2, 0, 0, 0, 0, 0)
+ 23*M(0, 0, 1, 0, 0, 2, 0)
+ 23*M(2, 0, 0, 0, 1, 0, 1)
+ 54*M(0, 0, 1, 0, 1, 0, 1)
+ 25*M(1, 0, 2, 0, 0, 0, 0)
+ 52*M(2, 0, 0, 1, 0, 0, 0)
+ 109*M(1, 1, 0, 0, 0, 1, 1)
+ 45*M(0, 0, 0, 0, 0, 3, 0)
+ 64*M(0, 2, 1, 0, 0, 0, 0)
+ 45*M(3, 0, 0, 0, 0, 0, 2)
+ 210*M(0, 0, 0, 0, 1, 1, 1)
+ 225*M(0, 2, 0, 0, 0, 0, 2)
+ 210*M(1, 0, 1, 0, 0, 0, 2)
+ 129*M(0, 0, 1, 1, 0, 0, 0)
+ 258*M(1, 1, 0, 0, 1, 0, 0)
+ 520*M(0, 2, 0, 0, 0, 1, 0)
+ 408*M(0, 0, 0, 1, 0, 0, 2)
+ 750*M(1, 0, 0, 0, 0, 1, 2)
+ 105*M(3, 0, 0, 0, 0, 1, 0)
+ 499*M(0, 0, 0, 0, 2, 0, 0)
+ 501*M(1, 0, 1, 0, 0, 1, 0)
+ 960*M(2, 1, 0, 0, 0, 0, 1)
+ 968*M(0, 0, 0, 1, 0, 1, 0)
+ 215*M(4, 0, 0, 0, 0, 0, 0)
+ 1365*M(0, 1, 0, 0, 0, 0, 3)
+ 1787*M(1, 0, 0, 0, 0, 2, 0)
+ 1854*M(0, 1, 1, 0, 0, 0, 1)
+ 3376*M(1, 0, 0, 0, 1, 0, 1)
+ 1830*M(2, 0, 1, 0, 0, 0, 0)
+ 3524*M(1, 2, 0, 0, 0, 0, 0)
+ 6055*M(2, 0, 0, 0, 0, 0, 2)
+ 3525*M(0, 0, 2, 0, 0, 0, 0)
+ 6085*M(0, 1, 0, 0, 0, 1, 1)
+ 10760*M(0, 0, 1, 0, 0, 0, 2)
+ 6350*M(1, 0, 0, 1, 0, 0, 0)
+ 11358*M(0, 1, 0, 0, 1, 0, 0)
+ 11320*M(2, 0, 0, 0, 0, 1, 0)
+ 2440*M(0, 0, 0, 0, 0, 0, 4)
+ 18700*M(0, 0, 0, 0, 0, 1, 2)
+ 20031*M(3, 0, 0, 0, 0, 0, 0)
+ 19977*M(0, 0, 1, 0, 0, 1, 0)
+ 34569*M(0, 0, 0, 0, 0, 2, 0)
+ 34769*M(1, 1, 0, 0, 0, 0, 1)
+ 60006*M(1, 0, 1, 0, 0, 0, 0)
+ 60004*M(0, 2, 0, 0, 0, 0, 0)
+ 59439*M(0, 0, 0, 0, 1, 0, 1)
+ 101592*M(0, 0, 0, 1, 0, 0, 0)
+ 100299*M(1, 0, 0, 0, 0, 0, 2)
+ 170142*M(1, 0, 0, 0, 0, 1, 0)
+ 281804*M(0, 1, 0, 0, 0, 0, 1)
+ 461353*M(0, 0, 0, 0, 0, 0, 2)
+ 282527*M(2, 0, 0, 0, 0, 0, 0)
+ 462702*M(0, 0, 1, 0, 0, 0, 0)
+ 750988*M(0, 0, 0, 0, 0, 1, 0)
+ 1208053*M(1, 0, 0, 0, 0, 0, 0)
+ 1925763*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 0, 0, 0, 1, 0, 0)=
1*M(1, 0, 0, 0, 1, 0, 0)
+ 4*M(0, 1, 0, 0, 0, 1, 0)
+ 5*M(2, 0, 0, 0, 0, 0, 1)
+ 15*M(0, 0, 1, 0, 0, 0, 1)
+ 50*M(1, 1, 0, 0, 0, 0, 0)
+ 44*M(0, 0, 0, 0, 0, 1, 1)
+ 139*M(0, 0, 0, 0, 1, 0, 0)
+ 365*M(1, 0, 0, 0, 0, 0, 1)
+ 910*M(0, 1, 0, 0, 0, 0, 0)
+ 2145*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 1, 0, 0, 1, 0, 0)=
1*M(0, 1, 0, 0, 1, 0, 0)
+ 3*M(0, 0, 1, 0, 0, 1, 0)
+ 10*M(0, 0, 0, 0, 0, 2, 0)
+ 10*M(1, 1, 0, 0, 0, 0, 1)
+ 35*M(0, 2, 0, 0, 0, 0, 0)
+ 29*M(1, 0, 1, 0, 0, 0, 0)
+ 30*M(0, 0, 0, 0, 1, 0, 1)
+ 88*M(0, 0, 0, 1, 0, 0, 0)
+ 80*M(1, 0, 0, 0, 0, 0, 2)
+ 223*M(1, 0, 0, 0, 0, 1, 0)
+ 545*M(0, 1, 0, 0, 0, 0, 1)
+ 1260*M(0, 0, 0, 0, 0, 0, 2)
+ 538*M(2, 0, 0, 0, 0, 0, 0)
+ 1262*M(0, 0, 1, 0, 0, 0, 0)
+ 2800*M(0, 0, 0, 0, 0, 1, 0)
+ 5976*M(1, 0, 0, 0, 0, 0, 0)
+ 12341*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 1, 0, 1, 0, 0)=
1*M(0, 0, 1, 0, 1, 0, 0)
+ 3*M(1, 1, 0, 0, 0, 1, 0)
+ 9*M(0, 2, 0, 0, 0, 0, 1)
+ 10*M(1, 0, 1, 0, 0, 0, 1)
+ 10*M(0, 0, 0, 0, 1, 1, 0)
+ 28*M(0, 0, 0, 1, 0, 0, 1)
+ 72*M(1, 0, 0, 0, 0, 1, 1)
+ 29*M(2, 1, 0, 0, 0, 0, 0)
+ 169*M(0, 1, 0, 0, 0, 0, 2)
+ 79*M(0, 1, 1, 0, 0, 0, 0)
+ 196*M(1, 0, 0, 0, 1, 0, 0)
+ 374*M(0, 0, 0, 0, 0, 0, 3)
+ 464*M(2, 0, 0, 0, 0, 0, 1)
+ 458*M(0, 1, 0, 0, 0, 1, 0)
+ 1029*M(0, 0, 1, 0, 0, 0, 1)
+ 2258*M(1, 1, 0, 0, 0, 0, 0)
+ 2198*M(0, 0, 0, 0, 0, 1, 1)
+ 4708*M(0, 0, 0, 0, 1, 0, 0)
+ 9574*M(1, 0, 0, 0, 0, 0, 1)
+ 18998*M(0, 1, 0, 0, 0, 0, 0)
+ 36774*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 1, 1, 0, 0)=
1*M(0, 0, 0, 1, 1, 0, 0)
+ 2*M(0, 1, 1, 0, 0, 1, 0)
+ 6*M(1, 0, 0, 0, 1, 1, 0)
+ 5*M(0, 0, 2, 0, 0, 0, 1)
+ 15*M(0, 1, 0, 0, 0, 2, 0)
+ 5*M(1, 2, 0, 0, 0, 0, 1)
+ 14*M(1, 0, 0, 1, 0, 0, 1)
+ 14*M(0, 3, 0, 0, 0, 0, 0)
+ 34*M(1, 1, 1, 0, 0, 0, 0)
+ 37*M(0, 1, 0, 0, 1, 0, 1)
+ 91*M(0, 1, 0, 1, 0, 0, 0)
+ 33*M(2, 0, 0, 0, 0, 1, 1)
+ 83*M(0, 0, 1, 0, 0, 1, 1)
+ 180*M(1, 1, 0, 0, 0, 0, 2)
+ 180*M(0, 0, 0, 0, 0, 2, 1)
+ 78*M(2, 0, 0, 0, 1, 0, 0)
+ 203*M(0, 0, 1, 0, 1, 0, 0)
+ 437*M(1, 1, 0, 0, 0, 1, 0)
+ 375*M(0, 0, 0, 0, 1, 0, 2)
+ 170*M(3, 0, 0, 0, 0, 0, 1)
+ 914*M(0, 0, 0, 0, 1, 1, 0)
+ 750*M(1, 0, 0, 0, 0, 0, 3)
+ 929*M(0, 2, 0, 0, 0, 0, 1)
+ 905*M(1, 0, 1, 0, 0, 0, 1)
+ 1834*M(2, 1, 0, 0, 0, 0, 0)
+ 1858*M(0, 0, 0, 1, 0, 0, 1)
+ 3723*M(0, 1, 1, 0, 0, 0, 0)
+ 3635*M(1, 0, 0, 0, 0, 1, 1)
+ 7156*M(1, 0, 0, 0, 1, 0, 0)
+ 6949*M(0, 1, 0, 0, 0, 0, 2)
+ 13480*M(2, 0, 0, 0, 0, 0, 1)
+ 13524*M(0, 1, 0, 0, 0, 1, 0)
+ 12954*M(0, 0, 0, 0, 0, 0, 3)
+ 25015*M(0, 0, 1, 0, 0, 0, 1)
+ 45599*M(1, 1, 0, 0, 0, 0, 0)
+ 45368*M(0, 0, 0, 0, 0, 1, 1)
+ 81502*M(0, 0, 0, 0, 1, 0, 0)
+ 143470*M(1, 0, 0, 0, 0, 0, 1)
+ 249025*M(0, 1, 0, 0, 0, 0, 0)
+ 426280*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 0, 2, 0, 0)=
1*M(0, 0, 0, 0, 2, 0, 0)
+ 1*M(0, 0, 0, 1, 0, 1, 0)
+ 2*M(0, 1, 1, 0, 0, 0, 1)
+ 3*M(1, 0, 0, 0, 0, 2, 0)
+ 5*M(0, 0, 2, 0, 0, 0, 0)
+ 7*M(1, 0, 0, 0, 1, 0, 1)
+ 19*M(0, 1, 0, 0, 0, 1, 1)
+ 5*M(1, 2, 0, 0, 0, 0, 0)
+ 20*M(2, 0, 0, 0, 0, 0, 2)
+ 16*M(1, 0, 0, 1, 0, 0, 0)
+ 46*M(0, 0, 1, 0, 0, 0, 2)
+ 46*M(0, 1, 0, 0, 1, 0, 0)
+ 41*M(2, 0, 0, 0, 0, 1, 0)
+ 110*M(0, 0, 1, 0, 0, 1, 0)
+ 250*M(1, 1, 0, 0, 0, 0, 1)
+ 104*M(0, 0, 0, 0, 0, 1, 2)
+ 94*M(3, 0, 0, 0, 0, 0, 0)
+ 254*M(0, 0, 0, 0, 0, 2, 0)
+ 549*M(0, 0, 0, 0, 1, 0, 1)
+ 560*M(0, 2, 0, 0, 0, 0, 0)
+ 1150*M(1, 0, 0, 0, 0, 0, 2)
+ 539*M(1, 0, 1, 0, 0, 0, 0)
+ 1159*M(0, 0, 0, 1, 0, 0, 0)
+ 2362*M(1, 0, 0, 0, 0, 1, 0)
+ 4700*M(0, 1, 0, 0, 0, 0, 1)
+ 9126*M(0, 0, 0, 0, 0, 0, 2)
+ 4678*M(2, 0, 0, 0, 0, 0, 0)
+ 9103*M(0, 0, 1, 0, 0, 0, 0)
+ 17256*M(0, 0, 0, 0, 0, 1, 0)
+ 32022*M(1, 0, 0, 0, 0, 0, 0)
+ 58324*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 0, 0, 0, 0, 1, 0)=
1*M(1, 0, 0, 0, 0, 1, 0)
+ 5*M(0, 1, 0, 0, 0, 0, 1)
+ 20*M(0, 0, 0, 0, 0, 0, 2)
+ 6*M(2, 0, 0, 0, 0, 0, 0)
+ 21*M(0, 0, 1, 0, 0, 0, 0)
+ 70*M(0, 0, 0, 0, 0, 1, 0)
+ 212*M(1, 0, 0, 0, 0, 0, 0)
+ 588*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 1, 0, 0, 0, 1, 0)=
1*M(0, 1, 0, 0, 0, 1, 0)
+ 4*M(0, 0, 1, 0, 0, 0, 1)
+ 16*M(0, 0, 0, 0, 0, 1, 1)
+ 15*M(1, 1, 0, 0, 0, 0, 0)
+ 51*M(0, 0, 0, 0, 1, 0, 0)
+ 149*M(1, 0, 0, 0, 0, 0, 1)
+ 399*M(0, 1, 0, 0, 0, 0, 0)
+ 999*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 1, 0, 0, 1, 0)=
1*M(0, 0, 1, 0, 0, 1, 0)
+ 5*M(0, 0, 0, 0, 0, 2, 0)
+ 4*M(1, 1, 0, 0, 0, 0, 1)
+ 14*M(0, 2, 0, 0, 0, 0, 0)
+ 15*M(1, 0, 1, 0, 0, 0, 0)
+ 15*M(0, 0, 0, 0, 1, 0, 1)
+ 47*M(0, 0, 0, 1, 0, 0, 0)
+ 44*M(1, 0, 0, 0, 0, 0, 2)
+ 133*M(1, 0, 0, 0, 0, 1, 0)
+ 343*M(0, 1, 0, 0, 0, 0, 1)
+ 350*M(2, 0, 0, 0, 0, 0, 0)
+ 828*M(0, 0, 0, 0, 0, 0, 2)
+ 845*M(0, 0, 1, 0, 0, 0, 0)
+ 1957*M(0, 0, 0, 0, 0, 1, 0)
+ 4366*M(1, 0, 0, 0, 0, 0, 0)
+ 9387*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 1, 0, 1, 0)=
1*M(0, 0, 0, 1, 0, 1, 0)
+ 3*M(0, 1, 1, 0, 0, 0, 1)
+ 4*M(1, 0, 0, 0, 0, 2, 0)
+ 9*M(0, 0, 2, 0, 0, 0, 0)
+ 10*M(1, 0, 0, 0, 1, 0, 1)
+ 30*M(0, 1, 0, 0, 0, 1, 1)
+ 9*M(1, 2, 0, 0, 0, 0, 0)
+ 25*M(2, 0, 0, 0, 0, 0, 2)
+ 27*M(1, 0, 0, 1, 0, 0, 0)
+ 75*M(0, 0, 1, 0, 0, 0, 2)
+ 78*M(0, 1, 0, 0, 1, 0, 0)
+ 69*M(2, 0, 0, 0, 0, 1, 0)
+ 193*M(0, 0, 1, 0, 0, 1, 0)
+ 449*M(1, 1, 0, 0, 0, 0, 1)
+ 180*M(0, 0, 0, 0, 0, 1, 2)
+ 165*M(3, 0, 0, 0, 0, 0, 0)
+ 460*M(0, 0, 0, 0, 0, 2, 0)
+ 1014*M(0, 0, 0, 0, 1, 0, 1)
+ 1008*M(0, 2, 0, 0, 0, 0, 0)
+ 2169*M(1, 0, 0, 0, 0, 0, 2)
+ 999*M(1, 0, 1, 0, 0, 0, 0)
+ 2184*M(0, 0, 0, 1, 0, 0, 0)
+ 4549*M(1, 0, 0, 0, 0, 1, 0)
+ 9198*M(0, 1, 0, 0, 0, 0, 1)
+ 18063*M(0, 0, 0, 0, 0, 0, 2)
+ 9189*M(2, 0, 0, 0, 0, 0, 0)
+ 18114*M(0, 0, 1, 0, 0, 0, 0)
+ 34807*M(0, 0, 0, 0, 0, 1, 0)
+ 65475*M(1, 0, 0, 0, 0, 0, 0)
+ 120771*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 0, 1, 1, 0)=
1*M(0, 0, 0, 0, 1, 1, 0)
+ 2*M(0, 0, 0, 1, 0, 0, 1)
+ 8*M(1, 0, 0, 0, 0, 1, 1)
+ 5*M(0, 1, 1, 0, 0, 0, 0)
+ 24*M(0, 1, 0, 0, 0, 0, 2)
+ 19*M(1, 0, 0, 0, 1, 0, 0)
+ 59*M(0, 1, 0, 0, 0, 1, 0)
+ 64*M(0, 0, 0, 0, 0, 0, 3)
+ 54*M(2, 0, 0, 0, 0, 0, 1)
+ 154*M(0, 0, 1, 0, 0, 0, 1)
+ 374*M(1, 1, 0, 0, 0, 0, 0)
+ 384*M(0, 0, 0, 0, 0, 1, 1)
+ 879*M(0, 0, 0, 0, 1, 0, 0)
+ 1958*M(1, 0, 0, 0, 0, 0, 1)
+ 4193*M(0, 1, 0, 0, 0, 0, 0)
+ 8694*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 0, 0, 2, 0)=
1*M(0, 0, 0, 0, 0, 2, 0)
+ 1*M(0, 0, 0, 0, 1, 0, 1)
+ 2*M(0, 0, 0, 1, 0, 0, 0)
+ 4*M(1, 0, 0, 0, 0, 0, 2)
+ 9*M(1, 0, 0, 0, 0, 1, 0)
+ 29*M(0, 1, 0, 0, 0, 0, 1)
+ 30*M(2, 0, 0, 0, 0, 0, 0)
+ 84*M(0, 0, 0, 0, 0, 0, 2)
+ 80*M(0, 0, 1, 0, 0, 0, 0)
+ 209*M(0, 0, 0, 0, 0, 1, 0)
+ 510*M(1, 0, 0, 0, 0, 0, 0)
+ 1197*M(0, 0, 0, 0, 0, 0, 0)
   
P(1, 0, 0, 0, 0, 0, 1)=
1*M(1, 0, 0, 0, 0, 0, 1)
+ 6*M(0, 1, 0, 0, 0, 0, 0)
+ 27*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 1, 0, 0, 0, 0, 1)=
1*M(0, 1, 0, 0, 0, 0, 1)
+ 5*M(0, 0, 1, 0, 0, 0, 0)
+ 6*M(0, 0, 0, 0, 0, 0, 2)
+ 22*M(0, 0, 0, 0, 0, 1, 0)
+ 75*M(1, 0, 0, 0, 0, 0, 0)
+ 225*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 1, 0, 0, 0, 1)=
1*M(0, 0, 1, 0, 0, 0, 1)
+ 5*M(0, 0, 0, 0, 0, 1, 1)
+ 5*M(1, 1, 0, 0, 0, 0, 0)
+ 20*M(0, 0, 0, 0, 1, 0, 0)
+ 66*M(1, 0, 0, 0, 0, 0, 1)
+ 196*M(0, 1, 0, 0, 0, 0, 0)
+ 531*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 1, 0, 0, 1)=
1*M(0, 0, 0, 1, 0, 0, 1)
+ 4*M(1, 0, 0, 0, 0, 1, 1)
+ 4*M(0, 1, 1, 0, 0, 0, 0)
+ 15*M(0, 1, 0, 0, 0, 0, 2)
+ 14*M(1, 0, 0, 0, 1, 0, 0)
+ 45*M(0, 1, 0, 0, 0, 1, 0)
+ 45*M(0, 0, 0, 0, 0, 0, 3)
+ 40*M(2, 0, 0, 0, 0, 0, 1)
+ 125*M(0, 0, 1, 0, 0, 0, 1)
+ 319*M(1, 1, 0, 0, 0, 0, 0)
+ 325*M(0, 0, 0, 0, 0, 1, 1)
+ 784*M(0, 0, 0, 0, 1, 0, 0)
+ 1809*M(1, 0, 0, 0, 0, 0, 1)
+ 4004*M(0, 1, 0, 0, 0, 0, 0)
+ 8529*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 0, 1, 0, 1)=
1*M(0, 0, 0, 0, 1, 0, 1)
+ 3*M(0, 0, 0, 1, 0, 0, 0)
+ 5*M(1, 0, 0, 0, 0, 0, 2)
+ 13*M(1, 0, 0, 0, 0, 1, 0)
+ 45*M(0, 1, 0, 0, 0, 0, 1)
+ 39*M(2, 0, 0, 0, 0, 0, 0)
+ 135*M(0, 0, 0, 0, 0, 0, 2)
+ 129*M(0, 0, 1, 0, 0, 0, 0)
+ 351*M(0, 0, 0, 0, 0, 1, 0)
+ 879*M(1, 0, 0, 0, 0, 0, 0)
+ 2079*M(0, 0, 0, 0, 0, 0, 0)
   
P(0, 0, 0, 0, 0, 1, 1)=
1*M(0, 0, 0, 0, 0, 1, 1)
+ 2*M(0, 0, 0, 0, 1, 0, 0)
+ 10*M(1, 0, 0, 0, 0, 0, 1)
+ 35*M(0, 1, 0, 0, 0, 0, 0)
+ 111*M(0, 0, 0, 0, 0, 0, 1)
   
P(0, 0, 0, 0, 0, 0, 2)=
1*M(0, 0, 0, 0, 0, 0, 2)
+ 1*M(0, 0, 0, 0, 0, 1, 0)
+ 5*M(1, 0, 0, 0, 0, 0, 0)
+ 21*M(0, 0, 0, 0, 0, 0, 0)
   

==> results33.txt <==
First order polynomials. x means kappa

P(100000) =  z1
+( ( 7*(-1 + x) )/( 1 + 17*x ) )
    
P(010000) =  z2
+( ( 6*(-1 + x)*z7 )/( 1 + 11*x ) )
    
P(001000) =  z3
+( ( 5*(-1 + x)*z6 )/( 1 + 7*x ) )
+( ( 8*(-1 + x)*(-1 + 8*x)*z1 )/( (1 + 7*x)*(1 + 8*x) ) )
+( ( 2*(-1 + x)*(-1 - 159*x + 136*x^2) )/( (1 + 7*x)*(1 + 8*x)*
   (1 + 11*x) ) )
    
P(000100) =  z4
+( ( 4*(-1 + x)*z1*z6 )/( 1 + 5*x ) )
+( ( 3*(-1 + x)*(-3 + 5*x)*z2*z7 )/( (1 + 5*x)^2 ) )
+( ( -9*(-1 + x)*(1 + 22*x + 5*x^2)*z7^2 )/( (1 + 5*x)^2*(1 + 7*x) ) )
+( ( 9*(-1 + x)*(-1 + 3*x)*z1^2 )/( (1 + 5*x)*(1 + 7*x) ) )
+( ( -2*(-1 + x)*(-7 + 11*x + 385*x^2 + 175*x^3)*z3 )/( 
  (1 + 5*x)^3*(1 + 7*x) ) )
+( ( (-1 + x)*(78 + 1255*x + 3653*x^2 - 6295*x^3 + 3325*x^4)*z6 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) ) )
+( ( -2*(-1 + x)*(-22 - 755*x - 3477*x^2 + 11255*x^3 + 175*x^4)*z1 )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) ) )
+( ( 2*(-1 + x)*(18 + 365*x + 8123*x^2 - 2045*x^3 + 2275*x^4) )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 11*x) ) )
    
P(000010) =  z5
+( ( 5*(-1 + x)*z1*z7 )/( 1 + 7*x ) )
+( ( 7*(-1 + x)*(-4 + 7*x)*z2 )/( (1 + 7*x)*(2 + 13*x) ) )
+( ( 5*(-1 + x)*(-6 - 137*x + 56*x^2)*z7 )/( 
  (1 + 7*x)*(1 + 8*x)*(2 + 13*x) ) )
    
P(000001) =  z6
+( ( 6*(-1 + x)*z1 )/( 1 + 9*x ) )
+( ( 15*(-1 + x)*(-1 + 5*x) )/( (1 + 9*x)*(1 + 13*x) ) )
    
P(000000) =  z7
    

==> results34.txt <==
Second order polynomials

P(2000000) =  z1^2
+( -2*z3 )/( 1 + x )
+( -10*x*z6 )/( (1 + x)*(1 + 4*x) )
+( 2*(-3 - 6*x - 119*x^2 + 28*x^3)*z1 )/( (1 + x)*(1 + 4*x)*
   (3 + 17*x) )
+( -42 - 459*x - 290*x^2 - 3205*x^3 + 196*x^4 )/( 
  (1 + x)*(1 + 4*x)*(2 + 17*x)*(3 + 17*x) )
   
P(1100000) =  z1*z2
+( -5*z5 )/( 1 + 4*x )
+( (6 - 95*x + 24*x^2)*z1*z7 )/( (1 + 4*x)*(2 + 11*x) )
+( 28*(-1 + x)*x*(-26 + 11*x)*z2 )/( (1 + 4*x)*(2 + 11*x)*
   (3 + 17*x) )
+( (-1 + x)*(138 + 365*x - 9979*x^2 + 1176*x^3)*z7 )/( 
  (1 + 4*x)*(1 + 7*x)*(2 + 11*x)*(3 + 17*x) )
   
P(0200000) =  z2^2
+( -2*z4 )/( 1 + x )
+( -8*x*z1*z6 )/( (1 + x)*(1 + 3*x) )
+( 6*(-1 + x)*(1 - x + 6*x^2)*z2*z7 )/( (1 + x)*(1 + 3*x)*
   (3 + 11*x) )
+( -2*(1 + 23*x^2)*z1^2 )/( (1 + x)*(1 + 3*x)*(1 + 5*x) )
+( 18*(-1 + x)*(2 + 13*x - 7*x^2 + 6*x^3)*z7^2 )/( 
  (1 + x)*(1 + 3*x)*(2 + 11*x)*(3 + 11*x) )
+( 4*(3 + 23*x + 141*x^2 + 493*x^3 + 180*x^4)*z3 )/( 
  (1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(3 + 11*x) )
+( -2*(-42 - 537*x - 2397*x^2 - 6715*x^3 - 14529*x^4 + 2380*x^5)*z6 )/( 
  (1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 11*x)*(3 + 11*x) )
+( -4*(-6 - 99*x - 205*x^2 - 1021*x^3 - 12161*x^4 + 2572*x^5)*z1 )/( 
  (1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 11*x)*(3 + 11*x) )
+( -4*(-1 + x)*(18 + 325*x + 2143*x^2 + 2067*x^3 - 14045*x^4 + 
     22012*x^5) )/( (1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*
   (2 + 11*x)*(3 + 11*x) )
   
P(1010000) =  z1*z3
+( -3*z4 )/( 1 + 2*x )
+( (-2 - 35*x + 10*x^2)*z1*z6 )/( (1 + 2*x)*(2 + 7*x) )
+( -6*(-1 + x)*(2 + 15*x)*z2*z7 )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x) )
+( (-18 - 47*x - 704*x^2 + 256*x^3)*z1^2 )/( 
  (1 + 2*x)*(2 + 7*x)*(3 + 16*x) )
+( 9*(-2 + 17*x)*z7^2 )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x) )
+( (-216 - 2054*x + 1429*x^2 + 33210*x^3 + 15224*x^4 + 6272*x^5)*z3 )/( 
  (1 + 2*x)*(1 + 4*x)*(2 + 7*x)*(3 + 16*x)*(4 + 17*x) )
+( 2*(-1 + x)*(-48 + 1190*x + 6697*x^2 - 9260*x^3 + 2240*x^4)*z6 )/( 
  (1 + 2*x)*(1 + 4*x)*(2 + 7*x)*(3 + 16*x)*(4 + 17*x) )
+( 12*(-1 + x)*(-80 - 100*x + 7708*x^2 + 27189*x^3 - 30716*x^4 + 
     12736*x^5)*z1 )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x)*(2 + 11*x)*(3 + 16*x)*
   (4 + 17*x) )
+( 4*(-1 + x)*(-384 - 6676*x - 12672*x^2 + 67253*x^3 - 75612*x^4 + 
     7616*x^5) )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x)*(2 + 11*x)*(3 + 16*x)*
   (4 + 17*x) )
   
P(0110000) =  z2*z3
+( -4*z1*z5 )/( 1 + 3*x )
+( 5*(-1 + x)*(-2 + 3*x)*z2*z6 )/( (1 + 3*x)*(2 + 7*x) )
+( -4*(-1 + 7*x)*z1^2*z7 )/( (1 + 3*x)*(1 + 5*x) )
+( 6*(-4 + 51*x + 311*x^2 + 41*x^3 + 105*x^4)*z3*z7 )/( 
  (1 + 3*x)*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 2*(-1 + x)*(51 + 397*x - 6*x^2 - 2992*x^3 + 2640*x^4)*z1*z2 )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 6*(-16 + 17*x + 673*x^2 - 245*x^3 + 75*x^4)*z6*z7 )/( 
  (1 + 3*x)*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 2*(-1 + x)*(-123 - 821*x + 1018*x^2 + 10196*x^3 + 1280*x^4)*z5 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 6*(13 - 156*x - 2853*x^2 - 2376*x^3 + 27380*x^4 - 11328*x^5 + 
     1920*x^6)*z1*z7 )/( (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*
   (3 + 11*x) )
+( 6*(-1 + x)*(-12 - 595*x - 2610*x^2 + 7325*x^3 - 2248*x^4 + 1360*x^5)*
   z2 )/( (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 2*(-1 + x)*(-42 - 3713*x - 46855*x^2 - 49890*x^3 + 620062*x^4 - 
     178192*x^5 + 24480*x^6)*z7 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(2 + 11*x)*(3 + 11*x) )
   
P(0020000) =  z3^2
+( -2*z1*z4 )/( 1 + x )
+( -2*(-1 + x)*z2*z5 )/( (1 + x)*(1 + 2*x) )
+( -8*x*z1^2*z6 )/( (1 + x)*(1 + 3*x) )
+( 2*(-3 + 7*x + 49*x^2 + 37*x^3 + 30*x^4)*z3*z6 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( -2*(-1 + x)*x*(17 + 69*x)*z1*z2*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( (-1 + x)*(42 + 291*x + 478*x^2 + 59*x^3 + 150*x^4)*z6^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( 12*(6 + 27*x + 41*x^2 + 103*x^3 + 3*x^4)*z5*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( -2*(1 + 23*x^2)*z1^3 )/( (1 + x)*(1 + 3*x)*(1 + 5*x) )
+( -14*(-1 + x)*x*(-5 + 3*x)*z2^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( 4*(15 + 5*x - 37*x^2 + 2187*x^3 + 7246*x^4 + 3784*x^5 + 1920*x^6)*z1*
   z3 )/( (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 5*x)*(3 + 7*x)*(5 + 16*x) )
+( -6*(-2 - 7*x + 58*x^2 - 433*x^3 + 24*x^4)*z1*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( -2*(150 + 1469*x + 6100*x^2 + 26652*x^3 + 111736*x^4 + 222359*x^5 + 
     142734*x^6 + 33120*x^7)*z4 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*(5 + 16*x) )
+( 6*(-1 + x)*(10 - 17*x + 136*x^2 + 4877*x^3 + 12410*x^4 - 784*x^5 + 
     3840*x^6)*z1*z6 )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*
   (5 + 16*x) )
+( 2*(-1 + x)*(-150 - 2651*x - 19199*x^2 - 52083*x^3 + 25925*x^4 + 
     200750*x^5 - 60000*x^6 + 46080*x^7)*z1^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*(5 + 16*x) )
+( -2*(-1 + x)*x*(518 + 8943*x + 33585*x^2 - 35159*x^3 - 217119*x^4 + 
     64080*x^5)*z2*z7 )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 5*x)*
   (2 + 7*x)*(3 + 7*x)*(5 + 16*x) )
+( -6*(-1 + x)*(50 + 701*x + 5811*x^2 + 25915*x^3 + 14587*x^4 - 
     103368*x^5 + 5760*x^6)*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*(5 + 16*x) )
+( 4*(-360 - 6690*x - 47263*x^2 - 103251*x^3 + 234328*x^4 + 
     1058200*x^5 + 936513*x^6 + 1186781*x^7 + 380622*x^8 + 171360*x^9)*z3 \par )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*(3 + 11*x)*
   (5 + 16*x) )
+( 2*(-1 + x)*(990 + 25137*x + 269704*x^2 + 1438462*x^3 + 3500610*x^4 + 
     2328653*x^5 - 488824*x^6 + 5751108*x^7 - 257520*x^8 + 979200*x^9)*z6 \par )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*
   (3 + 11*x)*(5 + 16*x) )
+( 8*(-180 - 4116*x - 43437*x^2 - 186712*x^3 + 161340*x^4 + 
     2998666*x^5 + 4111237*x^6 - 2286798*x^7 + 5443280*x^8 - 1059360*x^9 + 
     391680*x^10)*z1 )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*
   (2 + 7*x)*(3 + 7*x)*(3 + 11*x)*(5 + 16*x) )
+( 4*(-1 + x)*(360 + 8544*x + 126928*x^2 + 1293515*x^3 + 6692548*x^4 + 
     9395552*x^5 - 34336178*x^6 - 84325795*x^7 + 15576582*x^8 - 
     9447576*x^9 + 1664640*x^10) )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*
   (2 + 11*x)*(3 + 11*x)*(5 + 16*x) )
   
P(1001000) =  z1*z4
+( -4*z2*z5 )/( 1 + 3*x )
+( 4*(-1 + x)*z1^2*z6 )/( 1 + 5*x )
+( -2*(-1 + x)*(5 + 21*x)*z3*z6 )/( (1 + 3*x)^2*(1 + 5*x) )
+( (-1 + x)*(-27 - 292*x - 723*x^2 + 270*x^3)*z1*z2*z7 )/( 
  (1 + 3*x)^2*(1 + 5*x)*(3 + 10*x) )
+( -2*(-7 - 56*x + 15*x^2)*z6^2 )/( (1 + 3*x)^2*(1 + 5*x) )
+( -6*(34 + 321*x + 712*x^2 + 55*x^3 + 750*x^4)*z5*z7 )/( 
  (1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( 9*(-1 + x)*(-1 + 3*x)*z1^3 )/( (1 + 5*x)*(1 + 7*x) )
+( -7*(-1 + x)*(-9 - 70*x - 67*x^2 + 330*x^3)*z2^2 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(3 + 10*x) )
+( -18*(-1 + x)*(-26 - 291*x - 827*x^2 + 1217*x^3 + 6525*x^4 + 1050*x^5)*
   z1*z3 )/( (1 + 3*x)^2*(1 + 5*x)*(1 + 7*x)*(3 + 10*x)*(4 + 15*x) )
+( -3*(-1 + x)*(-42 - 703*x - 1634*x^2 + 2937*x^3 + 270*x^4)*z1*z7^2 )/( \par (1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( (-1 + x)*(-7920 - 167150*x - 1330417*x^2 - 4475166*x^3 - 
     2046314*x^4 + 25312430*x^5 + 58786035*x^6 + 39667950*x^7 + 9261000*x^8)*
   z4 )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (4 + 15*x)*(5 + 17*x) )
+( 3*(6480 + 169674*x + 1732339*x^2 + 8534328*x^3 + 20701439*x^4 + 
     33923476*x^5 + 131286561*x^6 + 413322632*x^7 + 377839461*x^8 - 
     166775070*x^9 + 55654200*x^10)*z1*z6 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 15*x)*(5 + 17*x) )
+( (8280 + 294306*x + 3117833*x^2 + 6548588*x^3 - 89901247*x^4 - 
     644021968*x^5 - 1505713477*x^6 - 767235196*x^7 + 884713851*x^8 - 
     578120130*x^9 + 61122600*x^10)*z2*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 15*x)*(5 + 17*x) )
+( 9*(-1 + x)*(-1440 - 46782*x - 543035*x^2 - 2505107*x^3 - 
     323072*x^4 + 36213076*x^5 + 106991341*x^6 + 58487317*x^7 - 
     88737810*x^8 + 7732200*x^9)*z1^2 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 15*x)*(5 + 17*x) )
+( -3*(2640 - 2242*x - 794911*x^2 - 6466646*x^3 - 62481*x^4 + 
     169558196*x^5 + 596624359*x^6 + 434284882*x^7 - 477654687*x^8 + 
     152174610*x^9 + 8731800*x^10)*z7^2 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 15*x)*(5 + 17*x) )
+( -18*(-1 + x)*(-1080 - 31980*x - 311324*x^2 - 619067*x^3 + 
     9275406*x^4 + 73299878*x^5 + 226387120*x^6 + 329889249*x^7 + 
     232933078*x^8 + 125361600*x^9 + 9055200*x^10)*z3 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (3 + 11*x)*(4 + 15*x)*(5 + 17*x) )
+( (-8640 - 341490*x - 2772371*x^2 + 19992758*x^3 + 408112415*x^4 + 
     2283497000*x^5 + 5351537363*x^6 + 3966928286*x^7 - 434487647*x^8 + 
     2996215446*x^9 - 1583507520*x^10 + 140767200*x^11)*z6 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (3 + 11*x)*(4 + 15*x)*(5 + 17*x) )
+( 4*(-5040 - 236754*x - 3194287*x^2 - 11269688*x^3 + 76538521*x^4 + 
     711726256*x^5 + 1745130451*x^6 + 503724616*x^7 - 1310266285*x^8 + 
     2329871730*x^9 - 868785120*x^10 + 113248800*x^11)*z1 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (3 + 11*x)*(4 + 15*x)*(5 + 17*x) )
+( 2*(-1 + x)*(4320 + 322422*x + 7395415*x^2 + 68885373*x^3 + 
     244370948*x^4 - 94767884*x^5 - 2333487909*x^6 - 3013537351*x^7 + 
     1830001866*x^8 - 173930400*x^9 + 96314400*x^10) )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (3 + 11*x)*(4 + 15*x)*(5 + 17*x) )
   
P(0101000) =  z2*z4
+( -3*z3*z5 )/( 1 + 2*x )
+( 4*(-1 + x)*(-1 + 2*x)*z1*z2*z6 )/( (1 + 2*x)*(2 + 5*x) )
+( 6*(-1 + x)*(-1 + 2*x)*(-2 + 5*x)*z2^2*z7 )/( 
  (1 + 2*x)*(2 + 5*x)*(3 + 10*x) )
+( -5*(-1 + x)*(2 + 11*x)*z1*z3*z7 )/( (1 + 2*x)*(1 + 3*x)*
   (2 + 5*x) )
+( -5*(-1 + x)*(2 + 11*x)*z5*z6 )/( (1 + 2*x)*(1 + 3*x)*(2 + 5*x) )
+( 6*(-1 + x)*(56 + 548*x + 1465*x^2 + 1000*x^3 + 300*x^4)*z4*z7 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(3 + 10*x)*(4 + 11*x) )
+( (-456 - 2930*x + 2063*x^2 + 23981*x^3 - 7718*x^4 + 1440*x^5)*z1*z6*
   z7 )/( (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(3 + 10*x)*(4 + 11*x) )
+( 3*(-1 + x)*(16 + 52*x - 45*x^2 + 54*x^3)*z1^2*z2 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(2 + 7*x) )
+( -((-1 + x)*(720 + 6580*x + 19868*x^2 + 35591*x^3 + 106855*x^4 + 
       188802*x^5 + 27720*x^6)*z2*z3) )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( 3*(272 + 244*x - 11336*x^2 - 28933*x^3 + 8109*x^4 - 18036*x^5 + 
     540*x^6)*z2*z7^2 )/( (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(2 + 7*x)*
   (3 + 10*x)*(4 + 11*x) )
+( -12*(-100 - 1311*x - 4780*x^2 + 3013*x^3 + 47874*x^4 + 76798*x^5 + 
     35406*x^6 + 39660*x^7)*z1*z5 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( 2*(-1 + x)*(-456 - 3554*x + 17768*x^2 + 256757*x^3 + 843616*x^4 + 
     778533*x^5 - 284832*x^6 + 43740*x^7)*z1^2*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( -18*(-1 + x)*(112 + 1200*x + 2570*x^2 - 1215*x^3 + 1788*x^4 + 
     180*x^5)*z7^3 )/( (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*
   (4 + 11*x) )
+( 2*(120 + 5486*x + 47450*x^2 + 141045*x^3 + 159454*x^4 + 310096*x^5 + 
     659646*x^6 - 179847*x^7 + 35910*x^8)*z2*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( -((-1 + x)*(-1392 - 5888*x + 78236*x^2 + 557339*x^3 + 984652*x^4 + 
       255291*x^5 + 457146*x^6 + 45360*x^7)*z3*z7) )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( -2*(-1 + x)*(-648 - 3242*x + 52796*x^2 + 399599*x^3 + 573316*x^4 - 
     403413*x^5 + 574560*x^6 + 3780*x^7)*z1*z2 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(4 + 11*x) )
+( 3*(-6384 - 96352*x - 457244*x^2 - 592561*x^3 - 98648*x^4 - 
     4818988*x^5 - 9545966*x^6 + 5797701*x^7 - 1332558*x^8 + 143640*x^9)*z6*
   z7 )/( (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 11*x) )
+( -6*(-6288 - 103828*x - 630786*x^2 - 1916750*x^3 - 4879261*x^4 - 
     14429052*x^5 - 22763074*x^6 - 5816320*x^7 - 1146351*x^8 + 2158590*x^9)*
   z5 )/( (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*
   (3 + 11*x)*(4 + 11*x) )
+( -6*(-1 + x)*(480 - 22040*x - 322200*x^2 - 329876*x^3 + 
     10537995*x^4 + 45705457*x^5 + 39773667*x^6 - 40902717*x^7 + 
     15397002*x^8 + 52920*x^9)*z1*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*(3 + 11*x)*
   (4 + 11*x) )
+( 12*(960 + 32670*x + 309023*x^2 + 935593*x^3 + 141419*x^4 + 
     4518197*x^5 + 43767765*x^6 + 62708557*x^7 - 22109569*x^8 + 
     35735663*x^9 - 4729998*x^10 + 2522520*x^11)*z2 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*
   (3 + 11*x)*(4 + 11*x) )
+( 2*(-1 + x)*(6192 + 85020*x + 1278986*x^2 + 16835884*x^3 + 
     99249659*x^4 + 191833255*x^5 - 185961331*x^6 - 616909739*x^7 + 
     348629154*x^8 - 26893440*x^9 + 8255520*x^10)*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*
   (3 + 11*x)*(4 + 11*x) )
   
P(0011000) =  z3*z4
+( -3*z1*z2*z5 )/( 1 + 2*x )
+( -5*(-1 + x)*z2^2*z6 )/( (1 + 2*x)*(1 + 3*x) )
+( 4*(-1 + x)*(-1 + 2*x)*z1*z3*z6 )/( (1 + 2*x)*(2 + 5*x) )
+( -5*(-1 + x)*z5^2 )/( (1 + 2*x)*(1 + 3*x) )
+( (-42 + 25*x + 444*x^2 + 263*x^3 + 150*x^4)*z4*z6 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(3 + 7*x) )
+( -5*(-1 + x)*(2 + 11*x)*z1^2*z2*z7 )/( (1 + 2*x)*(1 + 3*x)*
   (2 + 5*x) )
+( 4*(-15 - 32*x + 276*x^2 + 626*x^3 - 105*x^4 + 90*x^5)*z1*z6^2 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(3 + 7*x) )
+( 2*(-1 + x)*(84 + 574*x + 904*x^2 + 69*x^3 + 315*x^4)*z2*z3*z7 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)^2*(3 + 7*x) )
+( -4*(-1 + x)*(30 + 109*x - 87*x^2 + 158*x^3 + 1680*x^4)*z1*z5*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( 3*(-1 + x)*(16 + 52*x - 45*x^2 + 54*x^3)*z1^2*z3 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(2 + 7*x) )
+( -((-1 + x)*(-36 - 1080*x - 8095*x^2 - 12988*x^3 + 5847*x^4)*z1^2*
     z7^2) )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( -((-1 + x)*(-60 - 944*x - 3421*x^2 - 668*x^3 + 7557*x^4)*z1*z2^2) )/( \par (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( -6*(-1 + x)*(96 + 872*x + 2514*x^2 + 2519*x^3 + 2378*x^4 + 
     5467*x^5 + 1470*x^6)*z3^2 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x) )
+( 4*(-1 + x)*(-90 - 1437*x - 3256*x^2 + 32887*x^3 + 183946*x^4 + 
     319970*x^5 + 190380*x^6 + 50400*x^7)*z1*z4 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x) )
+( 2*(-1 + x)*(12 + 734*x + 5474*x^2 + 9705*x^3 - 1620*x^4 + 675*x^5)*z2*
   z6*z7 )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( (432 + 10488*x + 74794*x^2 + 163073*x^3 - 91420*x^4 + 89956*x^5 + 
     3338628*x^6 + 4921443*x^7 + 31086*x^8 + 775440*x^9)*z1^2*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x) )
+( -((-1 + x)*(72 + 17220*x + 179870*x^2 + 635383*x^3 + 776770*x^4 + 
       172829*x^5 + 261240*x^6)*z2*z5) )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x) )
+( -3*(-1 + x)*(1 + 6*x)*(44 + 492*x - 41*x^2 + 252*x^3 + 45*x^4)*z3*
   z7^2 )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( (2880 + 43848*x + 332708*x^2 + 1421870*x^3 + 1469331*x^4 - 
     12747416*x^5 - 48645140*x^6 - 54734736*x^7 - 14059779*x^8 - 
     13140126*x^9 + 347760*x^10)*z3*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( -3*(-120 - 3020*x - 14654*x^2 + 9383*x^3 + 99779*x^4 - 34713*x^5 + 
     12555*x^6 + 1350*x^7)*z6*z7^2 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x) )
+( 2*(-4032 - 46908*x - 23818*x^2 + 1218004*x^3 + 1656383*x^4 - 
     19585922*x^5 - 62451178*x^6 - 27306182*x^7 + 49296165*x^8 - 
     14602752*x^9 + 1995840*x^10)*z1*z2*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( (-1 + x)*(6912 + 170040*x + 1343484*x^2 + 3859234*x^3 - 140389*x^4 - 
     16556761*x^5 - 10678577*x^6 + 17296167*x^7 - 2199870*x^8 + 1436400*x^9)*
   z6^2 )/( (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 11*x) )
+( (11520 + 124848*x + 516776*x^2 + 3098514*x^3 + 21279445*x^4 + 
     63119986*x^5 + 52660968*x^6 - 17805292*x^7 + 24629451*x^8 - 7927416*x^9
)*z2^2 )/( (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( -4*(-288 + 21918*x + 331455*x^2 + 1263706*x^3 - 942566*x^4 - 
     13351644*x^5 - 18486403*x^6 - 540580*x^7 - 4281918*x^8 + 1059120*x^9)*
   z5*z7 )/( (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 11*x) )
+( 12*(-1 + x)*(-126 - 2457*x - 19069*x^2 - 61179*x^3 - 25443*x^4 + 
     247888*x^5 + 358070*x^6 + 7980*x^7 + 38880*x^8)*z1^3 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x) )
+( -6*(-1 + x)*(-720 - 25032*x - 262780*x^2 - 851436*x^3 + 
     1246131*x^4 + 11889359*x^5 + 19516891*x^6 + 8894269*x^7 + 
     6016758*x^8 + 478800*x^9)*z1*z3 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( -2*(-1 + x)*(2736 - 13824*x - 316024*x^2 + 1199820*x^3 + 
     23113451*x^4 + 78063015*x^5 + 62571317*x^6 - 45361131*x^7 + 
     14271840*x^8 + 855360*x^9)*z1*z7^2 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( 2*(-2304 + 36468*x + 731826*x^2 + 2570734*x^3 - 7192931*x^4 - 
     59220537*x^5 - 117114946*x^6 - 85663204*x^7 - 32819295*x^8 + 
     5603499*x^9 + 9797490*x^10 + 3855600*x^11)*z4 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( 6*(-2592 - 39444*x - 376650*x^2 - 2732474*x^3 - 10297315*x^4 - 
     10743717*x^5 + 17250378*x^6 - 9562276*x^7 - 89961143*x^8 + 
     25199751*x^9 - 13975398*x^10 + 2101680*x^11)*z1*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( 6*(-1 + x)*(2304 + 15780*x + 98998*x^2 + 2155728*x^3 + 
     15328905*x^4 + 32389084*x^5 - 17548462*x^6 - 77007670*x^7 + 
     28976175*x^8 - 15810282*x^9 + 870480*x^10)*z1^2 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( (-1 + x)*(-4896 - 207960*x - 1194036*x^2 + 9182042*x^3 + 
     101902813*x^4 + 278139442*x^5 + 97795280*x^6 - 278213400*x^7 + 
     240130359*x^8 - 35570124*x^9 + 4626720*x^10)*z2*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( (-1440 + 191496*x + 2155876*x^2 - 1034658*x^3 - 70948309*x^4 - 
     132333883*x^5 + 467348382*x^6 + 891235720*x^7 - 794265705*x^8 + 
     230853645*x^9 - 32383044*x^10 - 1982880*x^11)*z7^2 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( 2*(1008 - 81540*x - 483802*x^2 + 3927772*x^3 + 31414625*x^4 + 
     58206595*x^5 + 54284318*x^6 + 134795902*x^7 - 17705151*x^8 + 
     18555831*x^9 - 6083478*x^10 + 2585520*x^11)*z3 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )
+( 4*(-1 + x)*(-6696 + 77832*x + 1087968*x^2 - 6254425*x^3 - 
     92589049*x^4 - 262364613*x^5 - 22898324*x^6 + 333891145*x^7 - 
     432426585*x^8 + 395253981*x^9 + 6380046*x^10 + 23541840*x^11)*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(3 + 11*x)*
   (4 + 11*x) )
+( 4*(-1 + x)*(3456 + 381096*x + 4022796*x^2 + 2805838*x^3 - 
     84920213*x^4 - 97966623*x^5 + 954268760*x^6 + 1321964552*x^7 - 
     1889234253*x^8 + 685375857*x^9 - 93360546*x^10 + 25174800*x^11)*z1 )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(3 + 11*x)*
   (4 + 11*x) )
+( 4*(-4752 - 325656*x - 3745404*x^2 - 1384644*x^3 + 127537951*x^4 + 
     298405870*x^5 - 996409845*x^6 - 2247158734*x^7 + 1870427981*x^8 - 
     1208424054*x^9 + 210061989*x^10 - 14928462*x^11 + 10024560*x^12) )/( 
  (1 + 2*x)*(1 + 3*x)^4*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(3 + 11*x)*
   (4 + 11*x) )
   
P(0002000) =  z4^2
+( -2*z2*z3*z5 )/( 1 + x )
+( -2*(-1 + x)*z3^2*z6 )/( (1 + x)*(1 + 2*x) )
+( -2*(-1 + x)*z1*z5^2 )/( (1 + x)*(1 + 2*x) )
+( -2*(-1 + x)*z1*z2^2*z6 )/( (1 + x)*(1 + 2*x) )
+( -2*(-1 + x)*(-1 + 2*x)*z2^3*z7 )/( (1 + x)*(1 + 2*x)*(1 + 3*x) )
+( 4*(-3 + 5*x + 6*x^2 + 4*x^3)*z1*z4*z6 )/( (1 + x)*(1 + 2*x)*
   (3 + 5*x) )
+( -2*(-1 + x)*(-3 + 2*x + 28*x^2)*z1*z2*z3*z7 )/( 
  (1 + x)*(1 + 2*x)^2*(3 + 5*x) )
+( -2*(-1 + x)*(-3 + 2*x + 28*x^2)*z2*z5*z6 )/( 
  (1 + x)*(1 + 2*x)^2*(3 + 5*x) )
+( 6*(-1 + x)*(-15 + 2*x + 335*x^2 + 754*x^3 + 436*x^4 + 120*x^5)*z2*z4*
   z7 )/( 5*(1 + x)*(1 + 2*x)^3*(1 + 3*x)*(3 + 5*x) )
+( 16*(-1 + x)*(3 + 10*x + 3*x^2 + 2*x^3)*z1^2*z6^2 )/( 
  (1 + x)*(1 + 2*x)*(2 + 5*x)*(3 + 5*x) )
+( -12*(-1 + x)*x*(-3 + 2*x)*z1^2*z2^2 )/( (1 + x)*(1 + 2*x)^2*
   (3 + 5*x) )
+( -4*(-18 - 65*x - 82*x^2 - 109*x^3 + 22*x^4)*z3*z6^2 )/( 
  (1 + x)*(1 + 2*x)^2*(2 + 5*x)*(3 + 5*x) )
+( -4*(-18 - 65*x - 82*x^2 - 109*x^3 + 22*x^4)*z1^2*z5*z7 )/( 
  (1 + x)*(1 + 2*x)^2*(2 + 5*x)*(3 + 5*x) )
+( -4*(150 + 1507*x + 6668*x^2 + 17329*x^3 + 27482*x^4 + 23584*x^5 + 
     9800*x^6 + 4200*x^7)*z3*z5*z7 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*(3 + 5*x) )
+( -12*(-1 + x)*x*(-3 + 2*x)*z1*z3^2 )/( (1 + x)*(1 + 2*x)^2*
   (3 + 5*x) )
+( 18*(-1 + x)*(6 + 27*x + 104*x^2 + 259*x^3 + 188*x^4 + 60*x^5)*z1^2*
   z4 )/( (1 + x)*(1 + 2*x)^2*(2 + 5*x)*(3 + 5*x)*(3 + 7*x) )
+( 2*(-1 + x)*(-30 - 21*x + 3383*x^2 + 22456*x^3 + 52408*x^4 + 
     39680*x^5 - 3216*x^6 + 2880*x^7)*z1*z2*z6*z7 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*(3 + 5*x) )
+( -2*(-1 + x)*(6 + 39*x - 118*x^2 - 453*x^3 + 70*x^4)*z6^3 )/( 
  (1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(3 + 5*x) )
+( -2*(-1 + x)*(3 + 22*x - 20*x^2 + 40*x^3)*z2^2*z3 )/( 
  (1 + x)*(1 + 2*x)^3*(3 + 5*x) )
+( -2*(-1 + x)*(6 + 39*x - 118*x^2 - 453*x^3 + 70*x^4)*z1^3*z7^2 )/( 
  (1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(3 + 5*x) )
+( -4*(-1 + x)*(-6 - 37*x + 225*x^2 + 1328*x^3 + 1224*x^4 - 616*x^5 + 
     600*x^6)*z5*z6*z7 )/( (1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*
   (3 + 5*x) )
+( 9*(-1 + x)*(-60 - 784*x - 4813*x^2 - 15896*x^3 - 24883*x^4 - 
     9500*x^5 + 9296*x^6 + 80*x^7 + 1200*x^8)*z2^2*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x) )
+( -4*(-1 + x)*(-6 - 37*x + 225*x^2 + 1328*x^3 + 1224*x^4 - 616*x^5 + 
     600*x^6)*z1*z3*z7^2 )/( (1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*
   (3 + 5*x) )
+( -4*(-1 + x)*(1890 + 28107*x + 175233*x^2 + 569209*x^3 + 
     1002537*x^4 + 936304*x^5 + 479880*x^6 + 199600*x^7 + 42000*x^8)*z3*z4 \par )/( 5*(1 + x)*(1 + 2*x)^4*(2 + 5*x)*(3 + 5*x)*(3 + 7*x)*(7 + 15*x) )
+( -12*(-1 + x)*(-210 - 511*x + 15721*x^2 + 103193*x^3 + 237889*x^4 + 
     225938*x^5 + 108220*x^6 + 76200*x^7)*z1*z2*z5 )/( 
  5*(1 + x)*(1 + 2*x)^4*(2 + 5*x)*(3 + 5*x)*(3 + 7*x)*(7 + 15*x) )
+( -2*(-1 + x)*(-2016 - 29640*x - 179462*x^2 - 557573*x^3 - 
     960302*x^4 - 1066277*x^5 - 1001522*x^6 - 481580*x^7 + 256200*x^8)*z2^2*
   z6 )/( (1 + x)*(1 + 2*x)^4*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)*
   (7 + 15*x) )
+( -6*(420 + 6424*x + 50807*x^2 + 228922*x^3 + 594476*x^4 + 
     938974*x^5 + 1027217*x^6 + 835680*x^7 + 400680*x^8 + 132000*x^9 + 
     18000*x^10)*z4*z7^2 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*
   (3 + 5*x)*(3 + 7*x) )
+( -8*x*(-12 - 6872*x - 74937*x^2 - 237510*x^3 - 15495*x^4 + 
     979026*x^5 + 989844*x^6 - 199504*x^7 + 142260*x^8 + 10800*x^9)*z1*z6*
   z7^2 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*
   (3 + 7*x) )
+( 4*(-1 + x)*(18 + 117*x + 514*x^2 + 2487*x^3 + 4832*x^4 + 1704*x^5 + 
     648*x^6)*z1^3*z6 )/( (1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*
   (3 + 5*x)*(3 + 7*x) )
+( -2*(-126 + 2835*x + 48275*x^2 + 236756*x^3 + 518736*x^4 + 
     673903*x^5 + 934951*x^6 + 1080450*x^7 + 414900*x^8 + 81000*x^9)*z5^2 \par )/( (1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*(3 + 5*x)*(3 + 7*x)*
   (7 + 15*x) )
+( -8*(-1 + x)*(630 + 8271*x + 58484*x^2 + 300048*x^3 + 982980*x^4 + 
     1741829*x^5 + 1469506*x^6 + 734212*x^7 + 601560*x^8 + 50400*x^9)*z1*z3*
   z6 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*(3 + 5*x)*(3 + 7*x)*
   (7 + 15*x) )
+( 2*(-1 + x)*(-630 - 819*x - 41534*x^2 - 672408*x^3 - 2806232*x^4 - 
     2966517*x^5 + 4333036*x^6 + 7138944*x^7 - 919440*x^8 + 291600*x^9)*z1^2*
   z2*z7 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)*(3 + 5*x)*(3 + 7*x)*
   (7 + 15*x) )
+( 2*(94500 + 1922820*x + 17547801*x^2 + 93354646*x^3 + 319818427*x^4 + 
     737478408*x^5 + 1145929143*x^6 + 1134505326*x^7 + 629640489*x^8 + 
     199119440*x^9 + 122816600*x^10 + 56484000*x^11 + 11970000*x^12)*z4*z6 \par )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)*
   (5 + 11*x)*(7 + 15*x) )
+( 3*(-1 + x)*(-108 - 1476*x - 9261*x^2 - 25697*x^3 - 19095*x^4 + 
     18137*x^5 + 6024*x^6 + 2916*x^7)*z1^4 )/( 
  (1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(3 + 5*x)*(2 + 7*x)*(3 + 7*x) )
+( -18*(-1 + x)*(-180 - 2196*x - 12403*x^2 - 34729*x^3 - 9833*x^4 + 
     153277*x^5 + 225096*x^6 + 37608*x^7 + 36240*x^8 + 3600*x^9)*z2*z7^3 )/( \par 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x) )
+( 4*(18900 + 408900*x + 3324485*x^2 + 14592814*x^3 + 45894577*x^4 + 
     127598142*x^5 + 270454971*x^6 + 312526194*x^7 + 131917087*x^8 + 
     70922870*x^9 + 138828860*x^10 - 3605400*x^11 + 4788000*x^12)*z1*z6^2 \par )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)*
   (5 + 11*x)*(7 + 15*x) )
+( -2*(-1 + x)*(-18900 - 324420*x - 3359781*x^2 - 20862808*x^3 - 
     63478174*x^4 - 38025088*x^5 + 272706527*x^6 + 695377556*x^7 + 
     594833528*x^8 + 197118120*x^9 + 110952000*x^10 + 8316000*x^11)*z2*z3*z7 \par )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)*
   (5 + 11*x)*(7 + 15*x) )
+( -24*(12600 + 313260*x + 3786678*x^2 + 27350163*x^3 + 121069904*x^4 + 
     318879063*x^5 + 454181808*x^6 + 260645445*x^7 + 29421480*x^8 + 
     233496729*x^9 + 315117970*x^10 + 48981900*x^11 + 49527000*x^12)*z1*z5*z7\par  )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)^2*
   (5 + 11*x)*(7 + 15*x) )
+( -12*(-1 + x)*(-3780 - 55908*x - 407031*x^2 - 1568693*x^3 - 
     2820545*x^4 - 1505307*x^5 + 434096*x^6 - 493912*x^7 + 607440*x^8 + 
     75600*x^9)*z1^2*z3 )/( 5*(1 + x)*(1 + 2*x)^4*(2 + 5*x)*(3 + 5*x)*
   (2 + 7*x)*(3 + 7*x)*(7 + 15*x) )
+( -4*(-1 + x)*(6300 + 87240*x - 339465*x^2 - 10589443*x^3 - 
     64145956*x^4 - 167904682*x^5 - 179868121*x^6 - 23893255*x^7 + 
     8643362*x^8 - 60378900*x^9 + 38896200*x^10)*z1*z2^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)*(5 + 11*x)*
   (7 + 15*x) )
+( -4*(-1 + x)*(-37800 - 734130*x - 9334347*x^2 - 79473106*x^3 - 
     377667304*x^4 - 805371277*x^5 + 213347399*x^6 + 4330843412*x^7 + 
     7252645142*x^8 + 3356910801*x^9 - 564877290*x^10 + 473121900*x^11 + 
     24057000*x^12)*z1^2*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)^2*
   (5 + 11*x)*(7 + 15*x) )
+( 2*(-1 + x)*(-327600 - 7836480*x - 85640984*x^2 - 544953532*x^3 - 
     2149967359*x^4 - 5231921909*x^5 - 7399329348*x^6 - 5510071734*x^7 - 
     3590136499*x^8 - 7148231525*x^9 - 8398330490*x^10 - 3097206100*x^11 - 
     410445000*x^12 + 97020000*x^13)*z3^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*(3 + 7*x)*
   (5 + 11*x)*(7 + 15*x) )
+( 2*(-1 + x)*(-302400 - 5413140*x - 40752276*x^2 - 139978939*x^3 - 
     67311243*x^4 + 951000522*x^5 + 2339802234*x^6 + 326775933*x^7 - 
     3942715395*x^8 - 1804196216*x^9 + 1988080920*x^10 - 320544000*x^11 + 
     50274000*x^12)*z2*z6*z7 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)^2*
   (5 + 11*x)*(7 + 15*x) )
+( 4*(-1 + x)*(-75600 - 1050480*x - 6067950*x^2 - 13931635*x^3 + 
     62491069*x^4 + 640304602*x^5 + 2203864492*x^6 + 3551590921*x^7 + 
     2472006709*x^8 + 788748392*x^9 + 674416080*x^10 + 17991000*x^11 + 
     12474000*x^12)*z3*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(3 + 7*x)^2*
   (5 + 11*x)*(7 + 15*x) )
+( -4*(-1 + x)*(604800 + 16710480*x + 235074648*x^2 + 2105781232*x^3 + 
     12699645758*x^4 + 52626069271*x^5 + 151477346105*x^6 + 
     304940746302*x^7 + 432589937364*x^8 + 438185780015*x^9 + 
     319641064525*x^10 + 159469694300*x^11 + 45565828000*x^12 + 
     6888420000*x^13 + 154350000*x^14)*z1*z4 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( -4*(529200 + 9458640*x + 56112696*x^2 - 49436996*x^3 - 
     2498448165*x^4 - 15290286492*x^5 - 48779552371*x^6 - 96104852148*x^7 - 
     136306798137*x^8 - 171926680204*x^9 - 177843095073*x^10 - 
     85042365000*x^11 + 14321840050*x^12 + 10304847000*x^13 + 
     5016375000*x^14)*z2*z5 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( 2*(-1 + x)*(-529200 - 13227120*x - 173743440*x^2 - 1481278868*x^3 - 
     8418075781*x^4 - 32275102004*x^5 - 87354708185*x^6 - 
     185921043228*x^7 - 348284645367*x^8 - 533054273740*x^9 - 
     507802686227*x^10 - 182643017440*x^11 + 23848688600*x^12 - 
     19176192000*x^13 + 2015370000*x^14)*z1^2*z6 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( 27*(120 + 1772*x + 7970*x^2 + 5421*x^3 + 21440*x^4 + 503710*x^5 + 
     1712910*x^6 + 1652129*x^7 + 44920*x^8 + 259768*x^9 + 19840*x^10 + 
     3600*x^11)*z7^4 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*
   (3 + 5*x)*(2 + 7*x)*(3 + 7*x) )
+( -2*(415800 + 9239580*x + 71706966*x^2 + 272773765*x^3 + 
     1337717139*x^4 + 10575704213*x^5 + 49842498447*x^6 + 
     116151464751*x^7 + 118586046225*x^8 + 31826615459*x^9 + 
     24951595863*x^10 + 55997665432*x^11 - 9751733640*x^12 + 
     2338812000*x^13 + 150822000*x^14)*z6*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^2*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( -4*(-1 + x)*(-302400 - 8354160*x - 83371272*x^2 - 370111472*x^3 - 
     618990958*x^4 - 172976533*x^5 - 4925965343*x^6 - 29408667018*x^7 - 
     44374927752*x^8 + 39445166003*x^9 + 158234414125*x^10 + 
     102627873580*x^11 - 7218121600*x^12 + 9451092000*x^13 + 119070000*x^14)*
   z1^3 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*
   (2 + 7*x)*(3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( -8*(-1 + x)*x*(773280 + 21402612*x + 251218032*x^2 + 
     1629103267*x^3 + 6208451054*x^4 + 13089486872*x^5 + 9919863381*x^6 - 
     14014268523*x^7 - 28375659792*x^8 + 1437745022*x^9 + 
     25958973745*x^10 + 10892584150*x^11 + 4337455500*x^12 + 293265000*x^13)*
   z3*z6 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*
   (2 + 7*x)*(3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( (-1512000 - 17043120*x + 64672704*x^2 + 3715932336*x^3 + 
     49262140872*x^4 + 355888191843*x^5 + 1539634333855*x^6 + 
     4058428430995*x^7 + 6494037526603*x^8 + 6824883995517*x^9 + 
     7323973900701*x^10 + 9108531240369*x^11 + 5755175122865*x^12 + 
     352290802460*x^13 + 472327562000*x^14 - 101398248000*x^15 + 
     11144070000*x^16)*z6^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( -8*(-1 + x)*(-75600 + 135360*x + 36900096*x^2 + 560401872*x^3 + 
     3828584401*x^4 + 12991085952*x^5 + 14855066949*x^6 - 36563688840*x^7 - 
     131361420315*x^8 - 100580690484*x^9 + 80072292719*x^10 + 
     92175421140*x^11 - 21699960450*x^12 + 13067271000*x^13 + 46305000*x^14)*
   z1*z2*z7 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*
   (2 + 7*x)*(3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( 8*(-1 + x)*(-302400 - 6362640*x - 38249736*x^2 + 61950928*x^3 + 
     1691154266*x^4 + 8003736101*x^5 + 18814773103*x^6 + 32280286254*x^7 + 
     65691721260*x^8 + 108938722997*x^9 + 72573711307*x^10 - 
     4149794840*x^11 + 1678271000*x^12 - 3520062000*x^13 + 30870000*x^14)*z1*
   z3 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( -4*(-1 + x)*(-302400 - 11857320*x - 185912484*x^2 - 1554398838*x^3 - 
     7452581935*x^4 - 20048600072*x^5 - 26396168637*x^6 - 12297153942*x^7 - 
     24056984925*x^8 - 86990250468*x^9 - 66512954519*x^10 + 
     15099380240*x^11 - 7028907900*x^12 + 4389714000*x^13)*z2^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(5 + 11*x)*(7 + 15*x) )
+( -4*(-1 + x)*(3931200 + 94394160*x + 920609040*x^2 + 4518087248*x^3 + 
     11395469584*x^4 + 19612511701*x^5 + 91293810938*x^6 + 
     450658336449*x^7 + 1103626684002*x^8 + 1224429851467*x^9 + 
     436995405086*x^10 + 96163061675*x^11 + 313037039950*x^12 + 
     36429088500*x^13 + 45447255000*x^14)*z5*z7 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*(-3628800 - 63469440*x - 219224736*x^2 + 3149065968*x^3 + 
     38960806836*x^4 + 205430237916*x^5 + 660163856893*x^6 + 
     1514468876044*x^7 + 2806205749885*x^8 + 4259311313952*x^9 + 
     4756776179727*x^10 + 3597538335660*x^11 + 1938778944995*x^12 + 
     816380305100*x^13 + 376068350000*x^14 + 128952810000*x^15 + 
     22072050000*x^16)*z4 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 2*(-1 + x)*(1512000 + 41531760*x + 351499248*x^2 - 1177066544*x^3 - 
     43047468432*x^4 - 329310820375*x^5 - 1134685439292*x^6 - 
     1114163601441*x^7 + 4599147169458*x^8 + 16484732258123*x^9 + 
     18739182887208*x^10 + 3412028455177*x^11 - 3826102659990*x^12 + 
     2121976316100*x^13 - 186759657000*x^14 + 873180000*x^15)*z1*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*x*(2692800 - 27623568*x - 1053374072*x^2 - 6604017192*x^3 + 
     12161767898*x^4 + 297751237703*x^5 + 1314270909078*x^6 + 
     2403539171443*x^7 + 1285486366538*x^8 - 207443489307*x^9 + 
     2716252531978*x^10 + 3219944299321*x^11 - 1065365513820*x^12 + 
     619209273200*x^13 - 43210062000*x^14 + 17071110000*x^15)*z1*z6 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*(-1 + x)*(-2721600 - 69438960*x - 689407392*x^2 - 2605671624*x^3 + 
     4175220124*x^4 + 56937161333*x^5 + 37294085640*x^6 - 
     826054767885*x^7 - 2908952236314*x^8 - 2988063047253*x^9 + 
     1048404913292*x^10 + 1790787870589*x^11 - 1111327546350*x^12 + 
     685951505400*x^13 - 4772061000*x^14 + 13243230000*x^15)*z2*z7 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( -2*(-6350400 - 113246640*x - 383611200*x^2 + 7534992976*x^3 + 
     97556245096*x^4 + 492330280547*x^5 + 1088883917895*x^6 + 
     474099189213*x^7 - 42886044961*x^8 + 9609033493559*x^9 + 
     23898206491073*x^10 + 9731597294695*x^11 - 8616411664803*x^12 + 
     5869581620250*x^13 - 525227084300*x^14 + 152794257000*x^15 + 
     11351340000*x^16)*z7^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*(-1 + x)*(-1512000 - 31636080*x - 71522976*x^2 + 3968001560*x^3 + 
     51756090080*x^4 + 295265076609*x^5 + 880230717691*x^6 + 
     1337619561208*x^7 + 1218217602462*x^8 + 2768053415917*x^9 + 
     6323455667563*x^10 + 4235543635386*x^11 - 815498814820*x^12 + 
     828837769400*x^13 + 8345988000*x^14 + 17057880000*x^15)*z1^2 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( -8*(-1 + x)*(-302400 + 5274000*x + 269022000*x^2 + 4111425344*x^3 + 
     35666051224*x^4 + 198761274539*x^5 + 743321805788*x^6 + 
     1928614308779*x^7 + 3651563810862*x^8 + 5326760793859*x^9 + 
     5820428266796*x^10 + 4125865367989*x^11 + 2084055344230*x^12 + 
     1460478968890*x^13 + 350617997100*x^14 + 124337745000*x^15 + 
     13243230000*x^16)*z3 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)^2*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*(-6652800 - 155590560*x - 1384398624*x^2 - 3824032576*x^3 + 
     27173612964*x^4 + 296738644646*x^5 + 1326187150603*x^6 + 
     3847938293037*x^7 + 9037410096307*x^8 + 17439376148773*x^9 + 
     21774144480861*x^10 + 13580990628439*x^11 + 8341916878829*x^12 + 
     9489231995841*x^13 - 1391267568940*x^14 + 702926599200*x^15 + 
     5611284000*x^16 + 22874670000*x^17)*z6 )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)^2*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( -8*(-1 + x)*(-302400 + 7385040*x + 393339936*x^2 + 6136535328*x^3 + 
     48699022728*x^4 + 214373747119*x^5 + 528810689845*x^6 + 
     949618085155*x^7 + 3081871939437*x^8 + 10204572584241*x^9 + 
     15609819201159*x^10 + 5545469740937*x^11 - 3073898290705*x^12 + 
     3799137786980*x^13 - 137113510800*x^14 + 121167396000*x^15 + 
     1203930000*x^16)*z1 )/( 5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)^2*(2 + 5*x)^3*
   (3 + 5*x)*(2 + 7*x)*(3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
+( 4*(-4536000 - 93959280*x - 551931552*x^2 + 3749391160*x^3 + 
     72503897468*x^4 + 416066130193*x^5 + 995483494782*x^6 + 
     445466283914*x^7 - 281661243294*x^8 + 8749558892300*x^9 + 
     22721000738590*x^10 + 8530327213166*x^11 - 7714417096854*x^12 + 
     9153801750547*x^13 - 1297131001140*x^14 + 401812152000*x^15 + 
     36379854000*x^16 + 15651090000*x^17) )/( 
  5*(1 + x)*(1 + 2*x)^4*(1 + 3*x)^2*(2 + 5*x)^3*(3 + 5*x)*(2 + 7*x)*
   (3 + 7*x)^2*(4 + 11*x)*(5 + 11*x)*(7 + 15*x) )
   
P(1000100) =  z1*z5
+( -5*z2*z6 )/( 1 + 4*x )
+( 5*(-1 + x)*z1^2*z7 )/( 1 + 7*x )
+( -15*(-1 + x)*(1 + 6*x)*z3*z7 )/( (1 + 4*x)^2*(1 + 7*x) )
+( (-1 + x)*(-27 - 320*x + 112*x^2)*z1*z2 )/( (1 + 4*x)^2*
   (3 + 13*x) )
+( -((-1 + x)*(19 + 309*x + 1182*x^2)*z6*z7) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x) )
+( (-1 + x)*(648 + 8119*x + 26227*x^2 + 12296*x^3 + 7280*x^4)*z5 )/( 
  (1 + 4*x)^2*(1 + 5*x)*(3 + 13*x)*(4 + 17*x) )
+( 2*(-174 - 4381*x - 20915*x^2 + 61085*x^3 + 363609*x^4 - 239624*x^5 + 
     42000*x^6)*z1*z7 )/( (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(3 + 13*x)*
   (4 + 17*x) )
+( 10*(36 + 449*x - 4256*x^2 - 63640*x^3 - 162486*x^4 + 81791*x^5 - 
     107534*x^6 + 13720*x^7)*z2 )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)*(3 + 13*x)*(4 + 17*x) )
+( (-1 + x)*(-672 - 17905*x - 81245*x^2 + 497285*x^3 + 2671037*x^4 - 
     1392420*x^5 + 98000*x^6)*z7 )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)*(3 + 13*x)*(4 + 17*x) )
   
P(0100100) =  z2*z5
+( -4*z3*z6 )/( 1 + 3*x )
+( -4*(-1 + 7*x)*z6^2 )/( (1 + 3*x)*(1 + 5*x) )
+( 5*(-1 + x)*(-2 + 3*x)*z1*z2*z7 )/( (1 + 3*x)*(2 + 7*x) )
+( 7*(-1 + x)*(-2 + 3*x)*(-3 + 7*x)*z2^2 )/( 
  (1 + 3*x)*(2 + 7*x)*(3 + 13*x) )
+( -8*(-1 + x)*(1 + 16*x)*z1*z3 )/( (1 + 3*x)*(1 + 4*x)*(2 + 7*x) )
+( 6*(-4 + 51*x + 311*x^2 + 41*x^3 + 105*x^4)*z5*z7 )/( 
  (1 + 3*x)*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( 12*(-1 + x)*(30 + 969*x + 9496*x^2 + 38805*x^3 + 64328*x^4 + 
     26880*x^5)*z4 )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2*
   (3 + 11*x)*(3 + 13*x) )
+( 6*(-16 + 17*x + 673*x^2 - 245*x^3 + 75*x^4)*z1*z7^2 )/( 
  (1 + 3*x)*(1 + 5*x)*(2 + 7*x)*(3 + 11*x) )
+( -24*(-6 + 271*x + 4282*x^2 + 17600*x^3 + 13756*x^4 - 11711*x^5 + 
     66528*x^6)*z1*z6 )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2*
   (3 + 11*x)*(3 + 13*x) )
+( (-1 + x)*(-1044 - 11724*x + 37013*x^2 + 961749*x^3 + 4164407*x^4 + 
     5104935*x^5 - 1598296*x^6 + 1140720*x^7)*z2*z7 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
+( 6*(-1 + x)*(-324 - 6624*x - 41057*x^2 - 20211*x^3 + 529837*x^4 + 
     1064595*x^5 - 457496*x^6 + 58800*x^7)*z7^2 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
+( -4*(-1 + x)*(54 - 1443*x - 36008*x^2 - 208855*x^3 - 307048*x^4 + 
     244096*x^5)*z1^2 )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2*
   (3 + 11*x)*(3 + 13*x) )
+( -4*(-1 + x)*(-108 + 3084*x + 73081*x^2 + 449022*x^3 + 939037*x^4 + 
     413424*x^5 + 379120*x^6)*z3 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
+( -4*(810 + 8499*x - 9682*x^2 - 259388*x^3 + 16664*x^4 + 2397049*x^5 - 
     288592*x^6 + 856240*x^7)*z6 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
+( -24*(114 + 2131*x + 2100*x^2 - 130828*x^3 - 572492*x^4 + 
     549473*x^5 + 3786118*x^6 - 2055176*x^7 + 1140160*x^8)*z1 )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^2*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
+( -8*(-1 + x)*(18 - 2193*x - 19844*x^2 + 236816*x^3 + 2636854*x^4 + 
     5451797*x^5 - 3422528*x^6 + 578480*x^7) )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^2*(2 + 7*x)^2*(3 + 11*x)*(3 + 13*x) )
   
P(0010100) =  z3*z5
+( -4*z1*z2*z6 )/( 1 + 3*x )
+( -9*(-1 + x)*z2^2*z7 )/( (1 + 3*x)*(1 + 4*x) )
+( 5*(-1 + x)*(-2 + 3*x)*z1*z3*z7 )/( (1 + 3*x)*(2 + 7*x) )
+( 5*(-1 + x)*(-2 + 3*x)*z5*z6 )/( (1 + 3*x)*(2 + 7*x) )
+( 24*(-1 + x + 21*x^2 + 9*x^3)*z4*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x) )
+( (-44 + 140*x + 3413*x^2 + 7150*x^3 - 5079*x^4 + 900*x^5)*z1*z6*z7 )/( \par (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2 )
+( -8*(-1 + x)*(1 + 16*x)*z1^2*z2 )/( (1 + 3*x)*(1 + 4*x)*(2 + 7*x) \par )
+( -36*x*(16 + 26*x - 231*x^2 + 9*x^3)*z2*z7^2 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2 )
+( (-1 + x)*(200 + 2034*x + 4549*x^2 - 291*x^3 + 1764*x^4)*z2*z3 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)*(4 + 13*x) )
+( 8*(-1 + x)*(-160 + 380*x + 20052*x^2 + 105031*x^3 + 186037*x^4 + 
     98484*x^5 + 52416*x^6)*z1*z5 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2*(4 + 13*x)*(5 + 16*x) )
+( -108*x*(6 + 103*x + 311*x^2 - 123*x^3 + 63*x^4)*z7^3 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2 )
+( 8*(-40 - 2898*x - 32261*x^2 - 90794*x^3 + 92247*x^4 + 421112*x^5 - 
     135636*x^6 + 37440*x^7)*z1^2*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2*(4 + 13*x)*(5 + 16*x) )
+( (-600 - 5110*x - 176147*x^2 - 1150670*x^3 - 1634275*x^4 + 
     828810*x^5 - 1405128*x^6 + 201600*x^7)*z2*z6 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)*(3 + 10*x)*(4 + 13*x)*(5 + 16*x) )
+( (4560 + 149092*x + 1224764*x^2 + 2223811*x^3 - 7814368*x^4 - 
     22078433*x^5 - 1235146*x^6 - 3959160*x^7 + 1411200*x^8)*z3*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2*(3 + 10*x)*(4 + 13*x)*(5 + 16*x) )
+( 4*(-120 + 21728*x + 311636*x^2 + 673275*x^3 - 3562439*x^4 - 
     8680736*x^5 + 6532908*x^6 - 3379152*x^7 + 564480*x^8)*z1*z2 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)^2*(3 + 10*x)*(4 + 13*x)*(5 + 16*x) )
+( (7440 + 372596*x + 5612828*x^2 + 33589429*x^3 + 74616521*x^4 + 
     2945821*x^5 - 75128869*x^6 + 162618194*x^7 - 29231880*x^8 + 5040000*x^9
)*z6*z7 )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*
   (4 + 13*x)*(5 + 16*x) )
+( 2*(-16560 - 690504*x - 9896406*x^2 - 62006357*x^3 - 172472208*x^4 - 
     183272620*x^5 - 166730572*x^6 - 514155999*x^7 - 176188334*x^8 - 
     22218600*x^9 + 44553600*x^10)*z5 )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x)*(5 + 16*x) )
+( 2*(-9360 - 355344*x - 1725470*x^2 + 39028901*x^3 + 491791884*x^4 + 
     1987733940*x^5 + 1785674952*x^6 - 6326199417*x^7 - 8965995286*x^8 + 
     6505537120*x^9 - 2135658720*x^10 + 304704000*x^11)*z1*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x)*(5 + 16*x) )
+( 6*(-4800 - 157400*x - 3305454*x^2 - 35287343*x^3 - 175222346*x^4 - 
     336529382*x^5 - 26661166*x^6 - 141637347*x^7 - 1555331434*x^8 + 
     363763872*x^9 - 226772000*x^10 + 31987200*x^11)*z2 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x)*(5 + 16*x) )
+( 2*(26640 + 561216*x + 658326*x^2 - 43258573*x^3 - 182285476*x^4 + 
     866224516*x^5 + 5713735064*x^6 + 4514542393*x^7 - 9231356074*x^8 + 
     5162342048*x^9 - 554261280*x^10 + 68544000*x^11)*z7 )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)^2*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x)*(5 + 16*x) )
   
P(0001100) =  z4*z5
+( -3*z2*z3*z6 )/( 1 + 2*x )
+( 4*(-1 + x)*(-1 + 2*x)*z1*z5*z6 )/( (1 + 2*x)*(2 + 5*x) )
+( -5*(-1 + x)*z3^2*z7 )/( (1 + 2*x)*(1 + 3*x) )
+( -5*(-1 + x)*(2 + 11*x)*z2*z6^2 )/( (1 + 2*x)*(1 + 3*x)*(2 + 5*x) \par )
+( -5*(-1 + x)*z1*z2^2*z7 )/( (1 + 2*x)*(1 + 3*x) )
+( (-42 + 25*x + 444*x^2 + 263*x^3 + 150*x^4)*z1*z4*z7 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(3 + 7*x) )
+( -7*(-1 + x)*(-1 + 2*x)*z2^3 )/( (1 + 2*x)*(1 + 3*x)*(1 + 4*x) )
+( -18*(-1 + x)*(-4 - 7*x + 25*x^2)*z1*z2*z3 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(3 + 7*x) )
+( 2*(-1 + x)*(84 + 574*x + 904*x^2 + 69*x^3 + 315*x^4)*z2*z5*z7 )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 5*x)^2*(3 + 7*x) )
+( (-1 + x)*(-1620 - 9420*x + 8323*x^2 + 142096*x^3 + 265151*x^4 + 
     125090*x^5 + 29400*x^6)*z2*z4 )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 5*x)^2*(3 + 7*x)*(5 + 13*x) )
+( 4*(-15 - 32*x + 276*x^2 + 626*x^3 - 105*x^4 + 90*x^5)*z1^2*z6*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(3 + 7*x) )
+( -4*(-1 + x)*(30 + 109*x - 87*x^2 + 158*x^3 + 1680*x^4)*z3*z6*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( 2*(-1 + x)*(12 + 734*x + 5474*x^2 + 9705*x^3 - 1620*x^4 + 675*x^5)*z1*
   z2*z7^2 )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( -((-1 + x)*(-36 - 1080*x - 8095*x^2 - 12988*x^3 + 5847*x^4)*z6^2*
     z7) )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( 9*(-1 + x)*(-14 - 19*x + 124*x^2 + 63*x^3 + 54*x^4)*z1^2*z5 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(3 + 7*x) )
+( -2*(1020 + 8476*x + 25141*x^2 + 109963*x^3 + 684916*x^4 + 
     1965910*x^5 + 2270329*x^6 + 1176315*x^7 + 1002930*x^8 + 163800*x^9)*z3*
   z5 )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*
   (5 + 13*x) )
+( 2*(-1 + x)*(-600 - 14596*x - 117174*x^2 - 358511*x^3 - 155347*x^4 + 
     926739*x^5 + 309769*x^6 - 1648680*x^7 + 176400*x^8)*z1*z2*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(5 + 13*x) )
+( -3*(-1 + x)*(1 + 6*x)*(44 + 492*x - 41*x^2 + 252*x^3 + 45*x^4)*z5*
   z7^2 )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(3 + 7*x) )
+( (-1 + x)*(-60 + 604*x + 10641*x^2 + 26522*x^3 + 855*x^4 + 2430*x^5)*
   z1^3*z7 )/( (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(2 + 7*x)*(3 + 7*x) )
+( (-3840 - 25264*x + 570900*x^2 + 6552432*x^3 + 21978009*x^4 + 
     8410914*x^5 - 85995282*x^6 - 132047096*x^7 - 33266883*x^8 - 
     11550090*x^9 + 3112200*x^10)*z5*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(4 + 11*x)*
   (5 + 13*x) )
+( -3*(-120 - 3020*x - 14654*x^2 + 9383*x^3 + 99779*x^4 - 34713*x^5 + 
     12555*x^6 + 1350*x^7)*z1*z7^3 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)^2*(2 + 7*x)*(3 + 7*x) )
+( (-1 + x)^2*(720 + 25220*x + 334492*x^2 + 1924083*x^3 + 4887404*x^4 + 
     4340239*x^5 - 404250*x^6 + 264600*x^7)*z2^2*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(5 + 13*x) )
+( -2*(-1 + x)*(-600 + 30900*x + 738638*x^2 + 5871035*x^3 + 
     21852170*x^4 + 38771570*x^5 + 27141542*x^6 + 7217975*x^7 + 
     14193450*x^8 + 819000*x^9)*z1*z3*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*
   (5 + 13*x) )
+( (-1 + x)*(600 + 5372*x - 122834*x^2 - 1352115*x^3 - 3629701*x^4 + 
     655561*x^5 + 8392287*x^6 - 1902090*x^7 + 340200*x^8)*z1^2*z2 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(5 + 13*x) )
+( (-48960 - 2001072*x - 32230720*x^2 - 264743592*x^3 - 
     1225773092*x^4 - 3307900515*x^5 - 5208581766*x^6 - 5045471406*x^7 - 
     4154420612*x^8 - 3070209615*x^9 - 294728050*x^10 + 407933400*x^11 + 
     194040000*x^12)*z4*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
+( -((-1 + x)*(23040 - 70416*x - 5847940*x^2 - 47058636*x^3 - 
       123967909*x^4 + 61538919*x^5 + 813436649*x^6 + 1153853733*x^7 + 
       441747840*x^8 + 231687120*x^9 + 15523200*x^10)*z2*z3) )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(3 + 8*x)*(4 + 11*x)*
   (5 + 13*x) )
+( 3*(-1 + x)*(24960 + 1153088*x + 16020184*x^2 + 97551148*x^3 + 
     248444998*x^4 - 34502083*x^5 - 1351946473*x^6 - 1608498495*x^7 + 
     1583462851*x^8 + 2444717542*x^9 - 849335720*x^10 + 93240000*x^11)*z1*z6*
   z7 )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( -2*(23040 - 84576*x - 3806856*x^2 - 16497044*x^3 + 17932810*x^4 + 
     172122155*x^5 - 23642606*x^6 - 367767574*x^7 + 2456606506*x^8 + 
     5740405639*x^9 + 2045921106*x^10 + 971682600*x^11 + 9172800*x^12)*z1*z5 \par )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( (-1 + x)*(129600 + 3641712*x + 44227888*x^2 + 277233480*x^3 + 
     823182036*x^4 + 242623203*x^5 - 5052979221*x^6 - 11605481379*x^7 - 
     5964376903*x^8 + 3368023584*x^9 - 1235581200*x^10 + 46569600*x^11)*z2*
   z7^2 )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*
   (3 + 7*x)*(3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( (-1 + x)*(2880 + 791472*x + 23014848*x^2 + 220720400*x^3 + 
     718202192*x^4 - 1227801539*x^5 - 13985480593*x^6 - 31875701735*x^7 - 
     19348467607*x^8 + 8367204602*x^9 - 3322941720*x^10 + 136584000*x^11)*
   z1^2*z7 )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*
   (3 + 7*x)*(3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( 2*(-1 + x)*(-32400 - 735780*x - 5050020*x^2 - 5907643*x^3 + 
     51606654*x^4 + 94136177*x^5 - 353373879*x^6 - 792659314*x^7 - 
     14806935*x^8 - 123745860*x^9 + 6703200*x^10)*z2*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(3 + 7*x)*(3 + 8*x)*(4 + 11*x)*
   (5 + 13*x) )
+( -3*(-4800 + 59824*x + 3199712*x^2 + 30240920*x^3 + 60531324*x^4 - 
     518591721*x^5 - 3091829322*x^6 - 5481446494*x^7 - 996083576*x^8 + 
     3629742151*x^9 - 1176942138*x^10 + 189780120*x^11 + 16632000*x^12)*z7^3 \par )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( -2*(-1 + x)*(44640 + 1312776*x + 19076644*x^2 + 143940550*x^3 + 
     490957689*x^4 + 67434342*x^5 - 4294047450*x^6 - 10442783328*x^7 - 
     5626792033*x^8 + 3467385860*x^9 - 1252619490*x^10 + 1643229000*x^11 + 
     116424000*x^12)*z3*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
+( -2*(-1 + x)*(-37440 + 74592*x + 12938360*x^2 + 119684116*x^3 + 
     172783646*x^4 - 2440026227*x^5 - 12544907542*x^6 - 17694841802*x^7 + 
     10766957286*x^8 + 31173697041*x^9 - 1834001910*x^10 + 
     4861581480*x^11 + 14817600*x^12)*z1*z2 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
+( (40320 + 3449760*x + 67912680*x^2 + 494076116*x^3 + 773411986*x^4 - 
     7717488399*x^5 - 40826249193*x^6 - 62936289684*x^7 + 3977084268*x^8 + 
     39351320701*x^9 - 40516291621*x^10 + 23672827506*x^11 - 
     4561444440*x^12 + 201096000*x^13)*z6*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
+( 2*(-1 + x)*(-60480 - 236160*x + 11694608*x^2 + 118048428*x^3 + 
     221493496*x^4 - 1625918251*x^5 - 8586234806*x^6 - 14872176202*x^7 - 
     12048059488*x^8 - 9218409535*x^9 - 659103330*x^10 + 391005720*x^11 + 
     357739200*x^12)*z5 )/( (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*
   (2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( 4*(-18720 + 3648*x + 12306476*x^2 + 182720392*x^3 + 915374643*x^4 + 
     395892570*x^5 - 9691530903*x^6 - 18383769354*x^7 + 26123117653*x^8 + 
     51117701390*x^9 - 41497001829*x^10 + 14629796154*x^11 - 
     1922928120*x^12 + 122472000*x^13)*z1*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
+( 4*(-1 + x)*(-79200 - 1272960*x - 3294860*x^2 + 31400084*x^3 + 
     55562529*x^4 - 1108420077*x^5 - 4059388908*x^6 - 150397623*x^7 + 
     6905847764*x^8 - 8410875164*x^9 + 2498172075*x^10 - 271858860*x^11 + 
     96314400*x^12)*z2 )/( (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*
   (2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 11*x)*(5 + 13*x) )
+( 2*(-37440 - 2065920*x - 31748448*x^2 - 145944156*x^3 + 
     509072848*x^4 + 4918118311*x^5 - 1130859565*x^6 - 60093727628*x^7 - 
     57826018582*x^8 + 108748219147*x^9 - 48382966853*x^10 + 
     10341278646*x^11 - 1049184360*x^12 + 137592000*x^13)*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 5*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x)*(5 + 13*x) )
   
P(0000200) =  z5^2
+( -2*z4*z6 )/( 1 + x )
+( -2*(-1 + x)*z2*z3*z7 )/( (1 + x)*(1 + 2*x) )
+( -8*x*z1*z6^2 )/( (1 + x)*(1 + 3*x) )
+( -2*(-1 + x)*(-1 + 2*x)*z3^2 )/( (1 + x)*(1 + 2*x)*(1 + 3*x) )
+( 2*(-3 + 7*x + 49*x^2 + 37*x^3 + 30*x^4)*z1*z5*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( -2*(-1 + x)*x*(17 + 69*x)*z2*z6*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( -2*(-1 + x)*(-1 + 2*x)*z1*z2^2 )/( (1 + x)*(1 + 2*x)*(1 + 3*x) )
+( (-1 + x)*(42 + 291*x + 478*x^2 + 59*x^3 + 150*x^4)*z1^2*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( -12*(-1 + x)*(1 - x + 2*x^2)*z1*z4 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x) )
+( 12*(6 + 27*x + 41*x^2 + 103*x^3 + 3*x^4)*z3*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( 2*(-1 + x)*(-15 + 187*x + 1065*x^2 + 581*x^3 + 294*x^4)*z2*z5 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(3 + 7*x)*(5 + 13*x) )
+( -2*(-1 + x)*(42 + 343*x + 912*x^2 + 1229*x^3 + 1458*x^4)*z1^2*z6 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x) )
+( -8*(270 + 3201*x + 15762*x^2 + 43796*x^3 + 72900*x^4 + 56259*x^5 + 
     5188*x^6 + 16464*x^7)*z3*z6 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( 2*(-1 + x)*(-45 - 432*x + 3732*x^2 + 34894*x^3 + 57665*x^4 - 
     16710*x^5 + 5040*x^6)*z1*z2*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( -6*(-2 - 7*x + 58*x^2 - 433*x^3 + 24*x^4)*z6*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(3 + 7*x) )
+( -4*(-1 + x)*(6 + 65*x + 12*x^2 - 377*x^3 + 270*x^4)*z1^3 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x) )
+( -4*(90 + 1131*x + 3964*x^2 + 20442*x^3 + 103266*x^4 + 172907*x^5 + 
     55320*x^6 + 70560*x^7)*z6^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( 2*(-1 + x)*(-45 - 1164*x - 11304*x^2 - 27230*x^3 + 16277*x^4 + 
     8922*x^5 + 5040*x^6)*z5*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( 21*(-1 + x)*(-240 - 3590*x - 26573*x^2 - 114622*x^3 - 249574*x^4 - 
     161650*x^5 + 118083*x^6 - 5978*x^7 + 16464*x^8)*z2^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 13*x)*
   (5 + 13*x) )
+( 2*(-1 + x)*(-450 - 8091*x - 64982*x^2 - 202798*x^3 + 26318*x^4 + 
     780817*x^5 - 66558*x^6 + 25200*x^7)*z1*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( -8*(-1 + x)*(-90 - 1305*x - 1451*x^2 + 17531*x^3 + 27533*x^4 - 
     28586*x^5 + 14448*x^6)*z1*z3 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(5 + 13*x) )
+( -6*(1680 + 29578*x + 256385*x^2 + 1257507*x^3 + 3344968*x^4 + 
     4446340*x^5 + 3256725*x^6 + 3381343*x^7 + 2517522*x^8 + 896112*x^9)*z4 \par )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 13*x)*
   (5 + 13*x) )
+( -8*(1080 + 22362*x + 190247*x^2 + 719921*x^3 + 906528*x^4 - 
     120980*x^5 + 2924023*x^6 + 7824729*x^7 - 840918*x^8 + 2914128*x^9)*z1*z6\par  )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 13*x)*(5 + 13*x) )
+( 2*(-1 + x)*(4680 + 79944*x + 635312*x^2 + 2455533*x^3 + 
     1531898*x^4 - 14676558*x^5 - 22814416*x^6 + 12798153*x^7 - 
     4138722*x^8 + 740880*x^9)*z2*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 13*x)*
   (5 + 13*x) )
+( (6120 + 134130*x + 1171717*x^2 + 6100006*x^3 + 31047983*x^4 + 
     144966604*x^5 + 349928843*x^6 + 167664814*x^7 - 308780543*x^8 + 
     205366446*x^9 - 18078120*x^10 + 2116800*x^11)*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 13*x)*(5 + 13*x) )
+( -2*(-1 + x)*(-3600 - 72054*x - 699245*x^2 - 2993250*x^3 - 
     2104202*x^4 + 16953738*x^5 + 27019639*x^6 - 10024626*x^7 + 6867216*x^8)*
   z1^2 )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 13*x)*(5 + 13*x) )
+( -4*(-2880 - 33882*x - 187661*x^2 - 156055*x^3 + 2940328*x^4 + 
     8853836*x^5 + 6641431*x^6 + 10128245*x^7 + 397902*x^8 + 500976*x^9)*z3 \par )/( (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 13*x)*
   (5 + 13*x) )
+( -2*(1440 + 48114*x + 558169*x^2 + 4818959*x^3 + 31369492*x^4 + 
     108330188*x^5 + 145750885*x^6 + 67331771*x^7 + 176570958*x^8 + 
     18104568*x^9 + 28760256*x^10)*z6 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 13*x)*(5 + 13*x) )
+( -4*(-1 + x)*(2880 + 72090*x + 773083*x^2 + 3644776*x^3 + 
     2722240*x^4 - 23260568*x^5 - 8883683*x^6 + 108608134*x^7 - 
     28420680*x^8 + 10358208*x^9)*z1 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 13*x)*(5 + 13*x) )
+( -12*(960 + 25222*x + 233801*x^2 + 1187398*x^3 + 6617995*x^4 + 
     40847296*x^5 + 130513703*x^6 + 101122134*x^7 - 118175955*x^8 + 
     124988382*x^9 - 6144104*x^10 + 9605568*x^11) )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(4 + 13*x)*(5 + 13*x) )
   
P(100001) =  z1*z6
+( -6*z2*z7 )/( 1 + 5*x )
+( -9*(-1 + 7*x)*z7^2 )/( (1 + 5*x)*(1 + 8*x) )
+( 6*(-1 + x)*z1^2 )/( 1 + 9*x )
+( -3*(-1 + x)*(7 + 55*x)*z3 )/( (1 + 5*x)^2*(1 + 9*x) )
+( (18 + 1213*x + 15375*x^2 + 51579*x^3 - 15985*x^4 + 12600*x^5)*z6 )/( 
  (1 + 5*x)^2*(1 + 8*x)*(1 + 9*x)*(3 + 17*x) )
+( 3*(-54 - 775*x + 4734*x^2 + 107248*x^3 + 344272*x^4 - 252825*x^5 + 
     121400*x^6)*z1 )/( (1 + 5*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)*
   (3 + 17*x) )
+( 3*(54 - 245*x - 9444*x^2 + 22702*x^3 + 391238*x^4 - 115305*x^5 + 
     35000*x^6) )/( (1 + 5*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 13*x)*
   (3 + 17*x) )
   
P(010001) =  z2*z6
+( -5*z3*z7 )/( 1 + 4*x )
+( (6 - 95*x + 24*x^2)*z6*z7 )/( (1 + 4*x)*(2 + 11*x) )
+( 6*(-1 + x)*(-3 + 4*x)*z1*z2 )/( (1 + 4*x)*(2 + 9*x) )
+( 2*(-42 + 643*x + 4519*x^2 + 600*x^3)*z5 )/( 
  (1 + 4*x)*(2 + 9*x)*(2 + 11*x)*(3 + 13*x) )
+( 2*(-1 + x)*(114 + 113*x - 11559*x^2 - 46218*x^3 + 4680*x^4)*z1*z7 )/( \par (1 + 4*x)*(1 + 5*x)*(2 + 9*x)*(2 + 11*x)*(3 + 13*x) )
+( (180 - 3864*x - 20509*x^2 + 80848*x^3 - 4515*x^4 + 16500*x^5)*z2 )/( 
  (1 + 4*x)*(1 + 5*x)*(2 + 9*x)*(2 + 11*x)*(3 + 13*x) )
+( 2*(-1 + x)*(-42 + 2347*x + 38355*x^2 - 27714*x^3 + 4500*x^4)*z7 )/( 
  (1 + 4*x)*(1 + 5*x)*(2 + 9*x)*(2 + 11*x)*(3 + 13*x) )
   
P(001001) =  z3*z6
+( 5*(-1 + x)*z6^2 )/( 1 + 7*x )
+( -5*z1*z2*z7 )/( 1 + 4*x )
+( -14*(-1 + x)*z2^2 )/( (1 + 4*x)*(1 + 5*x) )
+( 6*(-1 + x)*(-3 + 4*x)*z1*z3 )/( (1 + 4*x)*(2 + 9*x) )
+( -15*(-1 + x)*(1 + 6*x)*z5*z7 )/( (1 + 4*x)^2*(1 + 7*x) )
+( 6*(-27 - 324*x - 529*x^2 + 5468*x^3 + 18532*x^4 + 7680*x^5)*z4 )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 11*x) )
+( -((-1 + x)*(19 + 309*x + 1182*x^2)*z1*z7^2) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x) )
+( 2*(-147 - 2978*x - 19566*x^2 - 32938*x^3 + 101225*x^4 + 272420*x^5 - 
     35536*x^6 + 179520*x^7)*z1*z6 )/( 
  (1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 11*x) )
+( -2*(42 + 1744*x + 18022*x^2 + 45553*x^3 - 151756*x^4 - 563057*x^5 + 
     187452*x^6)*z2*z7 )/( (1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*
   (3 + 11*x) )
+( 6*(-27 - 987*x - 12085*x^2 - 58593*x^3 - 51456*x^4 + 397868*x^5 + 
     783040*x^6 - 274560*x^7 + 140800*x^8)*z1^2 )/( 
  (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 9*x)*(3 + 11*x) )
+( -((-1 + x)*(-24 - 2587*x - 53326*x^2 - 359337*x^3 - 671430*x^4 + 
       446904*x^5)*z7^2) )/( (1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*
   (3 + 11*x) )
+( 3*(252 + 9069*x + 104937*x^2 + 412498*x^3 - 611286*x^4 - 
     8384267*x^5 - 17352063*x^6 - 5781940*x^7 - 1045200*x^8 + 3080000*x^9)*z3\par  )/( (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 9*x)*(3 + 11*x)*(3 + 13*x) )
+( (-1 + x)*(-1422 - 52893*x - 739564*x^2 - 4668714*x^3 - 
     11339786*x^4 + 5774487*x^5 + 49879972*x^6 + 12493520*x^7 + 12964800*x^8
)*z6 )/( (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 9*x)*(3 + 11*x)*
   (3 + 13*x) )
+( 12*(18 + 2919*x + 61239*x^2 + 436030*x^3 + 661368*x^4 - 
     3998917*x^5 - 9884625*x^6 + 6963168*x^7 - 2866800*x^8 + 1233600*x^9)*z1 \par )/( (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 9*x)*(3 + 11*x)*(3 + 13*x) )
+( 6*(-1 + x)*(126 + 1839*x - 33738*x^2 - 754888*x^3 - 4134072*x^4 - 
     4365111*x^5 + 11702884*x^6 + 106160*x^7 + 680000*x^8) )/( 
  (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 9*x)*(3 + 11*x)*(3 + 13*x) )
   
P(000101) =  z4*z6
+( -4*z2*z3*z7 )/( 1 + 3*x )
+( 4*(-1 + x)*z1*z6^2 )/( 1 + 5*x )
+( -9*(-1 + x)*z3^2 )/( (1 + 3*x)*(1 + 4*x) )
+( -2*(-1 + x)*(5 + 21*x)*z1*z5*z7 )/( (1 + 3*x)^2*(1 + 5*x) )
+( (-1 + x)*(-27 - 292*x - 723*x^2 + 270*x^3)*z2*z6*z7 )/( 
  (1 + 3*x)^2*(1 + 5*x)*(3 + 10*x) )
+( -9*(-1 + x)*z1*z2^2 )/( (1 + 3*x)*(1 + 4*x) )
+( -2*(-7 - 56*x + 15*x^2)*z1^2*z7^2 )/( (1 + 3*x)^2*(1 + 5*x) )
+( 2*(-9 - 50*x + 60*x^2 + 494*x^3 + 285*x^4 + 180*x^5)*z1*z4 )/( 
  (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x) )
+( -6*(34 + 321*x + 712*x^2 + 55*x^3 + 750*x^4)*z3*z7^2 )/( 
  (1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( -((-1 + x)*(-99 - 1671*x - 10301*x^2 - 27005*x^3 - 22992*x^4 + 
       7380*x^5)*z2*z5) )/( (1 + 3*x)^4*(1 + 4*x)*(1 + 5*x)*(3 + 10*x) )
+( (-1 + x)*(78 + 1123*x + 5301*x^2 + 9041*x^3 + 4677*x^4 + 4932*x^5)*
   z1^2*z6 )/( (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )
+( -4*(-540 - 10664*x - 85026*x^2 - 356303*x^3 - 883008*x^4 - 
     1469642*x^5 - 1751526*x^6 - 848691*x^7 + 742500*x^8 + 170100*x^9)*z3*z6 \par )/( 5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( (-1 + x)*(30 + 2639*x + 47198*x^2 + 362014*x^3 + 1362694*x^4 + 
     2328027*x^5 + 831726*x^6 - 1336392*x^7 + 136080*x^8)*z1*z2*z7 )/( 
  (1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( -3*(-1 + x)*(-42 - 703*x - 1634*x^2 + 2937*x^3 + 270*x^4)*z6*z7^2 )/( \par (1 + 3*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( 18*(-1 + x)*(2 + 53*x + 347*x^2 + 651*x^3 + 63*x^4 + 108*x^5)*z1^3 \par )/( (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )
+( 2*(-1 + x)*(-306 - 9219*x - 100958*x^2 - 517457*x^3 - 1187074*x^4 - 
     367069*x^5 + 2880306*x^6 + 3102597*x^7 - 457056*x^8 + 646380*x^9)*z6^2 \par )/( (1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x) )
+( -4*(-99 - 3666*x - 46472*x^2 - 256264*x^3 - 482278*x^4 + 
     1005244*x^5 + 5380788*x^6 + 5983236*x^7 + 201501*x^8 + 797850*x^9)*z5*z7\par  )/( (1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x) )
+( -7*(-1 + x)*(-60 + 522*x + 17275*x^2 + 101334*x^3 + 134918*x^4 - 
     386826*x^5 - 840933*x^6 + 100170*x^7)*z2^2 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( -6*(-270 - 10992*x - 119427*x^2 - 237520*x^3 + 3486503*x^4 + 
     23788246*x^5 + 52601155*x^6 + 22553916*x^7 - 34192161*x^8 + 
     15461550*x^9 + 534600*x^10)*z1*z7^2 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x) )
+( -12*(-1 + x)*(120 + 4757*x + 56665*x^2 + 296884*x^3 + 721478*x^4 + 
     696849*x^5 + 217377*x^6 + 404550*x^7 + 37800*x^8)*z1*z3 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x) )
+( (-2520 - 382014*x - 6422829*x^2 - 41203255*x^3 - 97534239*x^4 + 
     97376777*x^5 + 903292635*x^6 + 1505475347*x^7 + 897421203*x^8 + 
     501214545*x^9 + 361984950*x^10 + 155925000*x^11)*z4 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( 4*x*(4848 + 729257*x + 13273329*x^2 + 98453753*x^3 + 344675715*x^4 + 
     494912273*x^5 + 5972511*x^6 - 225927873*x^7 + 471264597*x^8 - 
     177050610*x^9 + 42978600*x^10)*z1*z6 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( (-1 + x)*(5760 + 414348*x + 5776584*x^2 + 19467887*x^3 - 
     130329835*x^4 - 1166229956*x^5 - 2973944450*x^6 - 1769435229*x^7 + 
     1785848301*x^8 - 502358490*x^9 + 93555000*x^10)*z2*z7 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( (-21960 - 785898*x - 10877821*x^2 - 61118583*x^3 - 46461583*x^4 + 
     757518921*x^5 + 1853967779*x^6 - 2133074541*x^7 - 6594828525*x^8 + 
     2636351901*x^9 - 637720290*x^10 - 40095000*x^11)*z7^2 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( 3*(-1 + x)*(3240 + 184698*x + 2044381*x^2 + 1332966*x^3 - 
     96715961*x^4 - 608598240*x^5 - 1423600565*x^6 - 968821314*x^7 + 
     464922225*x^8 - 201363390*x^9 + 38129400*x^10)*z1^2 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( -6*(-1 + x)*(1080 + 118854*x + 1607413*x^2 + 6600138*x^3 - 
     3541043*x^4 - 77419620*x^5 - 123078845*x^6 - 10142682*x^7 - 
     54286965*x^8 + 44995950*x^9 + 10395000*x^10)*z3 )/( 
  5*(1 + 3*x)^5*(1 + 4*x)*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( (54360 + 1994598*x + 25439773*x^2 + 134407587*x^3 + 182031615*x^4 - 
     671300529*x^5 - 634135863*x^6 + 7480982145*x^7 + 11731854149*x^8 - 
     3616271001*x^9 + 6456068766*x^10 - 380808000*x^11 + 675410400*x^12)*z6 \par )/( 5*(1 + 3*x)^5*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( 2*(27000 + 1088622*x + 14119497*x^2 + 63979403*x^3 - 50154625*x^4 - 
     973046941*x^5 + 3520733*x^6 + 9958046465*x^7 + 10181054381*x^8 - 
     13910529789*x^9 + 6247107414*x^10 - 984324960*x^11 + 141976800*x^12)*z1 \par )/( 5*(1 + 3*x)^5*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
+( 2*(4680 + 602658*x + 11341803*x^2 + 71843017*x^3 + 11880025*x^4 - 
     1471909499*x^5 - 3745785713*x^6 + 4286446915*x^7 + 14867707459*x^8 - 
     5739969411*x^9 + 2392846146*x^10 - 139564080*x^11 + 147420000*x^12) )/( \par 5*(1 + 3*x)^5*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 10*x)*(3 + 11*x)*
   (4 + 13*x) )
   
P(0000110) =  z5*z6
+( -3*z4*z7 )/( 1 + 2*x )
+( (-2 - 35*x + 10*x^2)*z1*z6*z7 )/( (1 + 2*x)*(2 + 7*x) )
+( -5*(-1 + x)*z2*z3 )/( (1 + 2*x)*(1 + 3*x) )
+( -6*(-1 + x)*(2 + 15*x)*z2*z7^2 )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x) \par )
+( 2*(-2 + 29*x + 122*x^2 + 25*x^3 + 42*x^4)*z1*z5 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(2 + 7*x) )
+( 2*(-1 + x)*(22 + 205*x + 324*x^2 - 345*x^3 + 252*x^4)*z2*z6 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(4 + 13*x) )
+( 9*(-2 + 17*x)*z7^3 )/( (1 + 2*x)*(1 + 4*x)*(2 + 7*x) )
+( (-1 + x)*(18 + 93*x - 223*x^2 - 1040*x^3 + 240*x^4)*z1^2*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 7*x) )
+( 12*(6 + 17*x - 42*x^2 + 567*x^3 + 2392*x^4 + 120*x^5)*z3*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)*(4 + 13*x) )
+( 2*(-1 + x)*(-28 + 260*x + 5355*x^2 + 13861*x^3 - 5222*x^4 + 1176*x^5)*
   z1*z2 )/( (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)*(4 + 13*x) )
+( 2*(100 + 134*x - 8230*x^2 - 42783*x^3 - 43312*x^4 + 40043*x^5 - 
     42792*x^6 + 5040*x^7)*z6*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(2 + 7*x)*(4 + 13*x) )
+( (-128 + 1454*x + 23417*x^2 + 60674*x^3 + 869*x^4 + 53090*x^5 + 
     27424*x^6 + 16800*x^7)*z5 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(2 + 7*x)*(4 + 13*x) )
+( (-1 + x)*(-208 - 4898*x - 24541*x^2 + 52881*x^3 + 372682*x^4 - 
     74976*x^5 + 18720*x^6)*z1*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(2 + 7*x)*(4 + 13*x) )
+( 5*(-1 + x)*(288 + 4950*x + 19685*x^2 - 33910*x^3 - 162123*x^4 + 
     270870*x^5 - 31360*x^6 + 23520*x^7)*z2 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(2 + 7*x)*(3 + 13*x)*(4 + 13*x) )
+( (384 - 1018*x + 13197*x^2 + 903628*x^3 + 4957000*x^4 - 1233412*x^5 - 
     31160197*x^6 + 13710402*x^7 - 5235584*x^8 + 420000*x^9)*z7 )/( 
  (1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)*(2 + 7*x)*(3 + 13*x)*
   (4 + 13*x) )
   
P(0000020) =  z6^2
+( -2*z5*z7 )/( 1 + x )
+( -2*(-1 + x)*z4 )/( (1 + x)*(1 + 2*x) )
+( -10*x*z1*z7^2 )/( (1 + x)*(1 + 4*x) )
+( 4*x*(13 + 43*x + 10*x^2 + 24*x^3)*z1*z6 )/( 
  3*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x) )
+( -2*(-1 + x)*x*(7 + 36*x)*z2*z7 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x) )
+( 2*(-1 + x)*(6 + 47*x + 59*x^2 - 88*x^3 + 48*x^4)*z1^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 9*x) )
+( -2*(-1 + x)*(-1 - 8*x + 30*x^2)*z7^2 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x) )
+( 4*(6 + 29*x + 36*x^2 + 199*x^3 + 60*x^4)*z3 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 9*x) )
+( 4*(18 + 213*x - 140*x^2 - 1100*x^3 + 11362*x^4 + 2787*x^5 + 2700*x^6)*
   z6 )/( 3*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 9*x)*(3 + 13*x) )
+( 4*(18 + 285*x + 949*x^2 - 2675*x^3 - 5493*x^4 + 33950*x^5 + 
     1646*x^6 + 3000*x^7)*z1 )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 9*x)*(3 + 13*x) )
+( (-1 + x)*(-204 - 4208*x - 37487*x^2 - 140165*x^3 - 24391*x^4 + 
     655613*x^5 - 66238*x^6 + 75000*x^7) )/( 
  (1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 9*x)*(2 + 13*x)*
   (3 + 13*x) )
   
P(1000001) =  z1*z7
+( -7*z2 )/( 1 + 6*x )
+( (16 - 191*x + 42*x^2)*z7 )/( (1 + 6*x)*(2 + 17*x) )
   
P(0100001) =  z2*z7
+( -6*z3 )/( 1 + 5*x )
+( 6*(-1 + x)*z7^2 )/( 1 + 11*x )
+( -2*(-7 - 31*x + 290*x^2)*z6 )/( (1 + 5*x)*(1 + 6*x)*(1 + 11*x) )
+( -16*(-1 - 26*x - 119*x^2 + 398*x^3)*z1 )/( 
  (1 + 5*x)*(1 + 6*x)*(1 + 7*x)*(1 + 11*x) )
+( -4*(-1 + x)*(-7 - 51*x + 826*x^2) )/( 
  (1 + 5*x)*(1 + 6*x)*(1 + 7*x)*(1 + 11*x) )
   
P(001001) =  z3*z7
+( 5*(-1 + x)*z6*z7 )/( 1 + 7*x )
+( -6*z1*z2 )/( 1 + 5*x )
+( -10*(-1 + x)*(4 + 25*x)*z5 )/( (1 + 5*x)*(1 + 7*x)*(2 + 9*x) )
+( 2*(-1 + x)*(-72 - 1183*x - 4188*x^2 + 2880*x^3)*z1*z7 )/( 
  (1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 16*x) )
+( -28*(-1 + x)*(-21 - 260*x - 333*x^2 + 3056*x^3)*z2 )/( 
  (1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(2 + 11*x)*(3 + 16*x) )
+( 2*(-72 - 4430*x - 9270*x^2 + 121301*x^3 - 54561*x^4 + 12240*x^5)*
   z7 )/( (1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(2 + 11*x)*(3 + 16*x) )
   
P(0001001) =  z4*z7
+( 4*(-1 + x)*z1*z6*z7 )/( 1 + 5*x )
+( -5*z2*z3 )/( 1 + 4*x )
+( 3*(-1 + x)*(-3 + 5*x)*z2*z7^2 )/( (1 + 5*x)^2 )
+( -4*(-1 + x)*(7 + 32*x)*z1*z5 )/( (1 + 4*x)*(1 + 5*x)*(2 + 7*x) )
+( -5*(-1 + x)*(-6 + 73*x + 1006*x^2 + 2527*x^3)*z2*z6 )/( 
  (1 + 4*x)*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x) )
+( -9*(-1 + x)*(1 + 22*x + 5*x^2)*z7^3 )/( (1 + 5*x)^2*(1 + 7*x) )
+( (38 + 317*x - 193*x^2 + 108*x^3)*z1^2*z7 )/( 
  (1 + 4*x)*(1 + 5*x)*(2 + 7*x) )
+( -4*(264 + 3889*x + 17503*x^2 + 19491*x^3 - 7132*x^4 + 62165*x^5 + 
     11550*x^6)*z3*z7 )/( (1 + 4*x)*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x)*
   (4 + 15*x) )
+( -4*(-1 + x)*(-84 - 3833*x - 38446*x^2 - 127327*x^3 - 31070*x^4 + 
     351960*x^5)*z1*z2 )/( (1 + 4*x)^2*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x)*
   (4 + 15*x) )
+( (-1 + x)*(1272 + 40754*x + 407301*x^2 + 1607495*x^3 + 1842711*x^4 - 
     1461985*x^5 + 279300*x^6)*z6*z7 )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x)*(4 + 15*x) )
+( -4*(-324 - 12023*x - 145464*x^2 - 711396*x^3 - 839268*x^4 + 
     3893379*x^5 + 10841256*x^6 + 5227040*x^7 + 3292800*x^8)*z5 )/( 
  (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x)*(4 + 15*x) )
+( -2*(-504 - 10942*x + 5453*x^2 + 1616990*x^3 + 13725736*x^4 + 
     40230476*x^5 + 15968515*x^6 - 65004444*x^7 + 36325520*x^8 + 235200*x^9)*
   z1*z7 )/( (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x)*
   (4 + 15*x) )
+( -10*(-1 + x)*(-96 + 194*x + 48007*x^2 + 580187*x^3 + 2497279*x^4 + 
     3146897*x^5 - 1572200*x^6 + 2377872*x^7)*z2 )/( 
  (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x)*(4 + 15*x) )
+( 2*(-1728 - 34060*x - 102721*x^2 + 1339514*x^3 + 5554108*x^4 - 
     21519970*x^5 - 80577659*x^6 + 60428196*x^7 - 11235280*x^8 + 3057600*x^9
)*z7 )/( (1 + 4*x)^3*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x)*
   (4 + 15*x) )
   
P(0000101) =  z5*z7
+( -4*z4 )/( 1 + 3*x )
+( 5*(-1 + x)*z1*z7^2 )/( 1 + 7*x )
+( -8*(-1 - x + 22*x^2)*z1*z6 )/( (1 + 3*x)*(1 + 4*x)*(1 + 7*x) )
+( (-1 + x)*(-33 - 239*x + 84*x^2)*z2*z7 )/( 
  (1 + 3*x)*(1 + 4*x)*(3 + 13*x) )
+( -12*(-1 + x)*(1 + 12*x)*z1^2 )/( (1 + 3*x)*(1 + 4*x)*(1 + 7*x) )
+( (-9 + 327*x + 3089*x^2 - 1267*x^3 + 420*x^4)*z7^2 )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 7*x)*(3 + 13*x) )
+( -12*(-1 + x)*(-21 - 118*x + 8*x^2)*z3 )/( 
  (1 + 3*x)*(1 + 4*x)*(2 + 9*x)*(3 + 13*x) )
+( -4*(27 + 1050*x + 8824*x^2 + 18278*x^3 - 11811*x^4 + 25872*x^5)*z6 \par )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 13*x) )
+( -48*(-1 + x)*x*(-89 - 1205*x - 3637*x^2 + 2159*x^3)*z1 )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 13*x) )
+( -8*(3 - 203*x + 3439*x^2 + 24833*x^3 - 17242*x^4 + 10290*x^5) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 9*x)*(3 + 13*x) )
   

P(0000011) =  z6*z7
+( -3*z5 )/( 1 + 2*x )
+( (-2 - 43*x + 12*x^2)*z1*z7 )/( (1 + 2*x)*(2 + 9*x) )
+( -7*(-1 + x)*(2 + 19*x)*z2 )/( (1 + 2*x)*(1 + 5*x)*(2 + 9*x) )
+( 2*(-1 + x)*(22 - 2*x - 1052*x^2 + 375*x^3)*z7 )/( 
  (1 + 2*x)*(1 + 5*x)*(2 + 9*x)*(2 + 13*x) )

P(0000002) =  z7^2
+( -2*z6 )/( 1 + x )
+( -12*x*z1 )/( (1 + x)*(1 + 5*x) )
+( -2*(1 + 59*x^2) )/( (1 + x)*(1 + 5*x)*(1 + 9*x) )
 
 
 
 
 
 
 
 
 
 

==> results35.txt <==
Products of polynomials

P(1000000) times P(1000000)=
+( 1 )/( 1 )*P(2, 0, 0, 0, 0, 0, 0) 
+( 2 )/( 1 + x )*P(0, 0, 1, 0, 0, 0, 0) 
+( 10*(1 + 3*x) )/( (1 + 4*x)*(1 + 7*x) )*P(0, 0, 0, 0, 0, 1, 
   0) 
+( 24*(4 + 103*x + 547*x^2 + 696*x^3) )/( 
  (1 + 8*x)*(1 + 9*x)*(1 + 17*x)*(3 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) \par 
+( 252*(1 + 3*x)*(1 + 5*x)*(1 + 8*x)*(1 + 18*x) )/( 
  (1 + 11*x)*(1 + 13*x)*(1 + 17*x)^2*(2 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   0) 
          
          
P(1000000) times P(0100000)=
+( 1 )/( 1 )*P(1, 1, 0, 0, 0, 0, 0) 
+( 5 )/( 1 + 4*x )*P(0, 0, 0, 0, 1, 0, 0) 
+( 32*(1 + 2*x)*(1 + 12*x) )/( (1 + 7*x)*(1 + 11*x)*(2 + 11*x) )*P(
  1, 0, 0, 0, 0, 0, 1) 
+( 42*(1 + 3*x)*(1 + 14*x)*(5 + 101*x + 74*x^2) )/( 
  (1 + 6*x)*(1 + 11*x)*(2 + 13*x)*(1 + 17*x)*(3 + 17*x) )*P(
  0, 1, 0, 0, 0, 0, 0) 
+( 144*(1 + 2*x)*(1 + 3*x)*(1 + 5*x)*(1 + 18*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 11*x)^2*(2 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   1) 
          
          
P(1000000) times P(0010000)=
+( 1 )/( 1 )*P(1, 0, 1, 0, 0, 0, 0) 
+( 3 )/( 1 + 2*x )*P(0, 0, 0, 1, 0, 0, 0) 
+( 16*(1 + 2*x)*(1 + 8*x) )/( (1 + 5*x)*(1 + 7*x)*(2 + 7*x) )*P(
  1, 0, 0, 0, 0, 1, 0) 
+( 15*(1 + x)*(1 + 3*x)*(1 + 11*x) )/( (1 + 4*x)*(1 + 5*x)^2*
   (1 + 7*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 48*(1 + 2*x)*(1 + 4*x)*(2 + 17*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(3 + 16*x) )*P(2, 0, 0, 0, 0, 0, 0) \par 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( -24*(1 + 11*x)*(-5 - 187*x - 2180*x^2 - 9982*x^3 - 18875*x^4 - 
     11395*x^5 + 1800*x^6) )/( 
  (1 + x)*(1 + 5*x)^3*(1 + 7*x)*(1 + 8*x)*(1 + 17*x)*(4 + 17*x) )*P(
  0, 0, 1, 0, 0, 0, 0) 
+( 240*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 12*x)*(1 + 13*x) )/( 
  (1 + 6*x)*(1 + 7*x)^2*(1 + 8*x)*(2 + 11*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 1, 0) 
+( 384*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(1 + 12*x)*(1 + 14*x)*
   (1 + 17*x) )/( (1 + 7*x)^2*(1 + 8*x)^2*(1 + 9*x)*(1 + 11*x)*(2 + 11*x)*
   (2 + 13*x)*(3 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(1000000) times P(0000100)=
+( 1 )/( 1 )*P(1, 0, 0, 0, 1, 0, 0) 
+( 5 )/( 1 + 4*x )*P(0, 1, 0, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 1) 
+( 10*(1 + x)*(1 + 9*x) )/( (1 + 4*x)^2*(1 + 7*x) )*P(
  0, 0, 1, 0, 0, 0, 1) 
+( 240*(1 + x)*(1 + 2*x)*(1 + 10*x) )/( 
  (1 + 5*x)*(2 + 9*x)*(2 + 13*x)*(3 + 13*x) )*P(1, 1, 0, 0, 0, 0, 0) \par 
+( 32*(1 + 2*x)*(1 + 3*x)*(1 + 12*x) )/( 
  (1 + 5*x)*(1 + 7*x)^2*(2 + 11*x) )*P(0, 0, 0, 0, 0, 1, 1) 
+( -90*(1 + 10*x)*(-16 - 562*x - 5649*x^2 - 18716*x^3 - 18653*x^4 + 
     3276*x^5) )/( (1 + 4*x)*(1 + 7*x)*(2 + 9*x)*(2 + 13*x)*(3 + 13*x)*
   (1 + 17*x)*(4 + 17*x) )*P(0, 0, 0, 0, 1, 0, 0) 
+( 240*(1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(1 + 10*x)*(1 + 12*x)*
   (2 + 17*x) )/( (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(2 + 11*x)*
   (2 + 13*x)*(3 + 16*x) )*P(1, 0, 0, 0, 0, 0, 1) 
+( 420*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 7*x)*(1 + 11*x)*
   (1 + 12*x)*(1 + 14*x) )/( (1 + 5*x)^2*(1 + 6*x)*(1 + 7*x)*(1 + 8*x)*
   (2 + 11*x)*(2 + 13*x)^2*(3 + 17*x) )*P(0, 1, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 1) 
          
          
P(1000000) times P(0000010)=
+( 1 )/( 1 )*P(1, 0, 0, 0, 0, 1, 0) 
+( 6 )/( 1 + 5*x )*P(0, 1, 0, 0, 0, 0, 1) 
+( 27*(1 + 3*x) )/( (1 + 8*x)*(1 + 11*x) )*P(0, 0, 0, 0, 0, 0, 
   2) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 0) 
+( 15*(1 + x)*(1 + 11*x) )/( (1 + 5*x)^2*(1 + 9*x) )*P(
  0, 0, 1, 0, 0, 0, 0) 
+( -48*(1 + 3*x)*(1 + 13*x)*(-2 - 45*x - 109*x^2 + 6*x^3) )/( 
  (1 + x)*(1 + 6*x)*(1 + 7*x)*(1 + 9*x)*(1 + 17*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 1, 0) 
+( 120*(1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 6*x)*(1 + 14*x)*(1 + 17*x) )/( 
  (1 + 5*x)*(1 + 7*x)*(1 + 8*x)*(1 + 9*x)^2*(1 + 13*x)*(2 + 13*x) )*P(
  1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(1000000) times P(0000001)=
+( 1 )/( 1 )*P(1, 0, 0, 0, 0, 0, 1) 
+( 7 )/( 1 + 6*x )*P(0, 1, 0, 0, 0, 0, 0) 
+( 54*(1 + 3*x)*(1 + 18*x) )/( (1 + 11*x)*(1 + 17*x)*(2 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 1) 
          
          
P(0100000) times P(0100000)=
+( 1 )/( 1 )*P(0, 2, 0, 0, 0, 0, 0) 
+( 2 )/( 1 + x )*P(0, 0, 0, 1, 0, 0, 0) 
+( 8*(1 + 2*x) )/( (1 + 3*x)*(1 + 5*x) )*P(1, 0, 0, 0, 0, 1, 
   0) 
+( 12*(5 + 84*x + 255*x^2 + 160*x^3) )/( 
  (1 + 5*x)^2*(1 + 11*x)*(3 + 11*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 32*(1 + 2*x)*(1 + 4*x) )/( (1 + 5*x)*(1 + 7*x)*(1 + 9*x) )*P(
  2, 0, 0, 0, 0, 0, 0) 
+( 144*(1 + 2*x)*(1 + 3*x)*(1 + 5*x)*(1 + 12*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 11*x)^2*(2 + 11*x) )*P(0, 0, 0, 0, 0, 0, 
   2) 
+( -40*(1 + 2*x)^2*(-1 - 22*x - 59*x^2 + 10*x^3) )/( 
  (1 + x)*(1 + 4*x)*(1 + 5*x)^3*(1 + 11*x) )*P(0, 0, 1, 0, 0, 0, 0) \par 
+( -160*(1 + 2*x)^2*(1 + 3*x)*(1 + 12*x)*(-3 - 64*x + 11*x^2) )/( 
  (1 + x)*(1 + 6*x)*(1 + 7*x)*(1 + 11*x)^2*(2 + 11*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 1, 0) 
+( 192*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 14*x)*(5 + 101*x + 74*x^2) )/( \par (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)^2*(2 + 13*x)*(3 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 0) 
+( 1152*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 6*x)*(1 + 18*x) )/( \par (1 + 7*x)*(1 + 9*x)*(1 + 11*x)^2*(1 + 13*x)*(1 + 17*x)*(2 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 0) 
          
          
P(0100000) times P(0010000)=
+( 1 )/( 1 )*P(0, 1, 1, 0, 0, 0, 0) 
+( 4 )/( 1 + 3*x )*P(1, 0, 0, 0, 1, 0, 0) 
+( 20*(1 + x)*(1 + 8*x) )/( (1 + 4*x)*(1 + 7*x)*(2 + 7*x) )*P(
  0, 1, 0, 0, 0, 1, 0) 
+( 16*(1 + 2*x) )/( (1 + 5*x)*(1 + 7*x) )*P(2, 0, 0, 0, 0, 0, 
   1) 
+( -20*(1 + 2*x)*(1 + 9*x)*(-3 - 46*x - 71*x^2 + 8*x^3) )/( 
  (1 + x)*(1 + 4*x)^2*(1 + 7*x)*(1 + 11*x)*(3 + 11*x) )*P(
  0, 0, 1, 0, 0, 0, 1) 
+( 6*(1 + 2*x)*(35 + 1566*x + 24550*x^2 + 174140*x^3 + 578895*x^4 + 
     845614*x^5 + 402720*x^6) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*
   (3 + 13*x) )*P(1, 1, 0, 0, 0, 0, 0) 
+( 80*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 12*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 11*x) )*P(0, 0, 0, 0, 0, 1, 
   1) 
+( -720*(1 + 10*x)*(-2 - 76*x - 867*x^2 - 3690*x^3 - 5833*x^4 - 
     1484*x^5 + 1872*x^6) )/( 
  (1 + 4*x)^2*(1 + 7*x)*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*(3 + 13*x)*
   (4 + 17*x) )*P(0, 0, 0, 0, 1, 0, 0) 
+( 192*(1 + 2*x)*(1 + 3*x)*(1 + 12*x)*
   (24 + 889*x + 9972*x^2 + 41353*x^3 + 66486*x^4 + 39280*x^5) )/( 
  (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*(2 + 11*x)*(3 + 16*x)*
   (4 + 17*x) )*P(1, 0, 0, 0, 0, 0, 1) 
+( -1680*(1 + 2*x)^2*(1 + 3*x)*(1 + 12*x)*(1 + 14*x)*
   (-1 - 22*x - 59*x^2 + 10*x^3) )/( 
  (1 + 5*x)^2*(1 + 6*x)*(1 + 7*x)*(1 + 8*x)*(1 + 11*x)*(2 + 11*x)*(2 + 13*x)*
   (3 + 17*x) )*P(0, 1, 0, 0, 0, 0, 0) 
+( 5184*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 12*x)*
   (1 + 14*x)*(1 + 18*x) )/( (1 + 7*x)^2*(1 + 8*x)^2*(1 + 11*x)^2*
   (2 + 11*x)*(2 + 13*x)*(2 + 17*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   1) 
          
          
P(0100000) times P(0000100)=
+( 1 )/( 1 )*P(0, 1, 0, 0, 1, 0, 0) 
+( 4 )/( 1 + 3*x )*P(0, 0, 1, 0, 0, 1, 0) 
+( 16*(1 + 2*x) )/( (1 + 5*x)*(1 + 7*x) )*P(0, 0, 0, 0, 0, 2, 
   0) 
+( 20*(1 + x)*(1 + 8*x) )/( (1 + 4*x)*(1 + 7*x)*(2 + 7*x) )*P(
  1, 1, 0, 0, 0, 0, 1) 
+( 210*(1 + x)*(1 + 2*x)*(1 + 7*x) )/( 
  (1 + 5*x)*(1 + 6*x)*(2 + 13*x)*(3 + 13*x) )*P(0, 2, 0, 0, 0, 0, 0) \par 
+( 40*(1 + x)*(1 + 2*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 9*x) )*P(1, 0, 1, 0, 0, 0, 0) 
+( -20*(1 + 2*x)*(1 + 9*x)*(-3 - 46*x - 71*x^2 + 8*x^3) )/( 
  (1 + x)*(1 + 4*x)^2*(1 + 7*x)*(1 + 11*x)*(3 + 11*x) )*P(
  0, 0, 0, 0, 1, 0, 1) 
+( -144*(1 + 8*x)*(-6 - 177*x - 1418*x^2 - 3271*x^3 - 1246*x^4 + 
     1078*x^5) )/( (1 + 3*x)*(1 + 7*x)*(2 + 7*x)^2*(1 + 11*x)*(3 + 11*x)*
   (2 + 13*x) )*P(0, 0, 0, 1, 0, 0, 0) 
+( 80*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 12*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 11*x) )*P(1, 0, 0, 0, 0, 0, 
   2) 
+( 16*(1 + 2*x)^2*(42 + 1825*x + 27701*x^2 + 186051*x^3 + 557261*x^4 + 
     664144*x^5 + 182976*x^6) )/( 
  3*(1 + 3*x)*(1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(1 + 11*x)*
   (2 + 13*x) )*P(1, 0, 0, 0, 0, 1, 0) 
+( 120*(1 + 2*x)^2*(48 + 2365*x + 41714*x^2 + 350158*x^3 + 1503512*x^4 + 
     3220885*x^5 + 2894246*x^6 + 454272*x^7) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)*(1 + 8*x)*(3 + 11*x)*(2 + 13*x)*
   (3 + 13*x)*(4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 2592*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 9*x)*(1 + 12*x) )/( \par (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 11*x)*(2 + 11*x)*(2 + 13*x)*
   (3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 2) 
+( 960*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 4*x)*(1 + 10*x)*(2 + 17*x) )/( \par (1 + 5*x)^2*(1 + 7*x)^2*(1 + 9*x)*(2 + 9*x)*(2 + 13*x)*(3 + 16*x) )*P(
  2, 0, 0, 0, 0, 0, 0) 
+( -1440*(1 + 2*x)*(2 + 7*x)*(1 + 10*x)*
   (-2 - 76*x - 867*x^2 - 3690*x^3 - 5833*x^4 - 1484*x^5 + 1872*x^6) )/( 
  (1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(1 + 8*x)*(2 + 9*x)*(2 + 13*x)*(3 + 13*x)*
   (4 + 17*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( -1920*(1 + 2*x)^2*(1 + 3*x)*(2 + 7*x)*(1 + 10*x)*(1 + 12*x)*
   (1 + 13*x)*(-3 - 56*x - 119*x^2 + 18*x^3) )/( 
  (1 + 5*x)*(1 + 6*x)*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*(2 + 11*x)*
   (2 + 13*x)*(3 + 13*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( 1920*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 4*x)^2*(2 + 7*x)*(1 + 12*x)*
   (1 + 14*x)*(1 + 17*x) )/( (1 + 5*x)^2*(1 + 7*x)^2*(1 + 8*x)^2*(1 + 9*x)*
   (2 + 11*x)*(2 + 13*x)^2*(3 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0100000) times P(0000010)=
+( 1 )/( 1 )*P(0, 1, 0, 0, 0, 1, 0) 
+( 5 )/( 1 + 4*x )*P(0, 0, 1, 0, 0, 0, 1) 
+( 32*(1 + 2*x)*(1 + 12*x) )/( (1 + 7*x)*(1 + 11*x)*(2 + 11*x) )*P(
  0, 0, 0, 0, 0, 1, 1) 
+( 30*(1 + x)*(1 + 10*x) )/( (1 + 5*x)*(1 + 9*x)*(2 + 9*x) )*P(
  1, 1, 0, 0, 0, 0, 0) 
+( -60*(1 + 10*x)*(-3 - 56*x - 119*x^2 + 18*x^3) )/( 
  (1 + 4*x)*(1 + 9*x)*(2 + 9*x)*(1 + 11*x)*(3 + 13*x) )*P(
  0, 0, 0, 0, 1, 0, 0) 
+( 48*(1 + 2*x)*(1 + 3*x)*(14 + 531*x + 6042*x^2 + 23399*x^3 + 
     24354*x^4) )/( (1 + 5*x)*(1 + 7*x)*(1 + 9*x)*(2 + 9*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 16*x) )*P(1, 0, 0, 0, 0, 0, 1) 
+( -420*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 12*x)*(1 + 14*x)*
   (-3 - 64*x + 11*x^2) )/( (1 + 5*x)*(1 + 6*x)*(1 + 9*x)*(1 + 11*x)*
   (2 + 11*x)*(1 + 13*x)*(2 + 13*x)*(3 + 17*x) )*P(0, 1, 0, 0, 0, 0, 
   0) 
+( 864*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)^2*(2 + 13*x)*(2 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 1) 
          
          
P(0100000) times P(0000001)=
+( 1 )/( 1 )*P(0, 1, 0, 0, 0, 0, 1) 
+( 6 )/( 1 + 5*x )*P(0, 0, 1, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( 16*(1 + 2*x)*(1 + 13*x) )/( (1 + 6*x)*(1 + 7*x)*(1 + 11*x) )*P(
  0, 0, 0, 0, 0, 1, 0) 
+( 32*(1 + 2*x)*(1 + 4*x)*(1 + 17*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x) )*P(1, 0, 0, 0, 0, 0, 0) \par 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0010000) times P(0010000)=
+( 1 )/( 1 )*P(0, 0, 2, 0, 0, 0, 0) 
+( 2 )/( 1 + x )*P(1, 0, 0, 1, 0, 0, 0) 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(0, 1, 0, 0, 1, 0, 0) \par 
+( 8*(1 + 2*x) )/( (1 + 3*x)*(1 + 5*x) )*P(2, 0, 0, 0, 0, 1, 
   0) 
+( -4*(-9 - 113*x - 305*x^2 - 231*x^3 + 18*x^4) )/( 
  (1 + x)*(1 + 3*x)^2*(1 + 7*x)*(3 + 7*x) )*P(0, 0, 1, 0, 0, 1, 0) 
+( 120*(1 + x)*(1 + 2*x)*(2 + 33*x + 56*x^2) )/( 
  (1 + 4*x)*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x) )*P(
  1, 1, 0, 0, 0, 0, 1) 
+( 80*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 8*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x) )*P(0, 0, 0, 0, 0, 2, 0) \par 
+( -80*(1 + 8*x)*(-3 - 56*x - 176*x^2 - 108*x^3 + 63*x^4) )/( 
  (1 + 4*x)^2*(1 + 7*x)^2*(2 + 7*x)*(3 + 11*x) )*P(0, 0, 0, 0, 1, 0, 
   1) 
+( 32*(1 + 2*x)*(1 + 4*x) )/( (1 + 5*x)*(1 + 7*x)*(1 + 9*x) )*P(
  3, 0, 0, 0, 0, 0, 0) 
+( 1680*x*(1 + x)^2*(1 + 3*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 6*x)*(1 + 7*x)*(3 + 13*x) )*P(
  0, 2, 0, 0, 0, 0, 0) 
+( -144*(1 + 2*x)*(-50 - 2163*x - 29277*x^2 - 173728*x^3 - 505212*x^4 - 
     697360*x^5 - 340720*x^6 + 36800*x^7) )/( 
  (2 + x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(1 + 8*x)*(2 + 9*x)*(3 + 10*x)*
   (4 + 15*x)*(5 + 16*x) )*P(1, 0, 1, 0, 0, 0, 0) 
+( 160*(1 + x)^2*(1 + 2*x)*(1 + 3*x)*(1 + 9*x)*(1 + 12*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^3*(2 + 11*x) )*P(1, 0, 0, 0, 0, 0, 
   2) 
+( 12*(240 + 12550*x + 232167*x^2 + 2018043*x^3 + 9074574*x^4 + 
     21823800*x^5 + 26999247*x^6 + 14457671*x^7 + 1711500*x^8 + 310464*x^9) \par )/( (1 + x)*(1 + 3*x)^2*(1 + 7*x)^2*(2 + 7*x)^2*(1 + 8*x)*(3 + 11*x)*
   (5 + 17*x) )*P(0, 0, 0, 1, 0, 0, 0) 
+( 32*(225 + 10953*x + 183959*x^2 + 1367413*x^3 + 5247284*x^4 + 
     10964338*x^5 + 12197204*x^6 + 6391552*x^7 + 1059072*x^8) )/( 
  3*(1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x)*(3 + 11*x)*(5 + 17*x) )*P(
  1, 0, 0, 0, 0, 1, 0) 
+( 96*(1 + 2*x)*(225 + 12099*x + 291692*x^2 + 4028218*x^3 + 
     34641217*x^4 + 192187759*x^5 + 695665594*x^6 + 1627789684*x^7 + 
     2374195352*x^8 + 1974052800*x^9 + 724665600*x^10) )/( 
  (1 + 5*x)^2*(1 + 7*x)^3*(1 + 8*x)^2*(1 + 9*x)*(2 + 9*x)*(3 + 13*x)*
   (3 + 16*x)*(5 + 17*x) )*P(2, 0, 0, 0, 0, 0, 0) 
+( -4320*(1 + x)*(-1 - 58*x - 1234*x^2 - 12402*x^3 - 63607*x^4 - 
     170412*x^5 - 223446*x^6 - 105128*x^7 + 11808*x^8) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)^2*(1 + 8*x)*(3 + 11*x)*(3 + 13*x)*
   (4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 34560*x*(1 + x)^2*(1 + 2*x)*(1 + 3*x)^2*(1 + 12*x) )/( 
  (1 + 5*x)*(1 + 7*x)^3*(1 + 8*x)*(1 + 11*x)*(2 + 11*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 2) 
+( -24*(1 + 2*x)*(-546 - 46417*x - 1725725*x^2 - 36816245*x^3 - 
     499680613*x^4 - 4539196551*x^5 - 28353960915*x^6 - 123347285615*x^7 - 
     374110581421*x^8 - 782041173892*x^9 - 1094547754460*x^10 - 
     964655106240*x^11 - 460467544320*x^12 - 57970391040*x^13 + 
     27902361600*x^14) )/( (1 + x)*(1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^3*
   (1 + 7*x)^2*(1 + 8*x)^2*(2 + 9*x)*(1 + 11*x)*(3 + 11*x)*(3 + 13*x)*
   (4 + 17*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( -3840*(1 + 2*x)*(1 + 3*x)*(1 + 12*x)*
   (-9 - 566*x - 13592*x^2 - 162551*x^3 - 1069574*x^4 - 4035689*x^5 - 
     8650433*x^6 - 9705114*x^7 - 4343112*x^8 + 38880*x^9) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 6*x)*(1 + 7*x)^3*(1 + 8*x)^2*(2 + 9*x)*(2 + 11*x)*
   (3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( -4608*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)^2*(1 + 12*x)*(1 + 14*x)*
   (-5 - 187*x - 2180*x^2 - 9982*x^3 - 18875*x^4 - 11395*x^5 + 1800*x^6) )/( \par (1 + 5*x)^2*(1 + 7*x)^3*(1 + 8*x)^3*(1 + 9*x)*(2 + 11*x)*(2 + 13*x)*
   (3 + 17*x)*(4 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) 
+( 48384*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)^2*
   (1 + 12*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)^2*(2 + 11*x)*(1 + 13*x)*
   (2 + 13*x)*(1 + 17*x)*(2 + 17*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   0) 
          
          
P(0010000) times P(0000100)=
+( 1 )/( 1 )*P(0, 0, 1, 0, 1, 0, 0) 
+( 4 )/( 1 + 3*x )*P(1, 1, 0, 0, 0, 1, 0) 
+( 15*(1 + x) )/( (1 + 4*x)*(1 + 5*x) )*P(0, 2, 0, 0, 0, 0, 1) \par 
+( 20*(1 + x)*(1 + 8*x) )/( (1 + 4*x)*(1 + 7*x)*(2 + 7*x) )*P(
  1, 0, 1, 0, 0, 0, 1) 
+( 20*(1 + x)*(1 + 8*x) )/( (1 + 4*x)*(1 + 7*x)*(2 + 7*x) )*P(
  0, 0, 0, 0, 1, 1, 0) 
+( -6*(-3 - 40*x - 39*x^2 + 18*x^3) )/( (1 + 2*x)*(1 + 3*x)^2*
   (1 + 7*x) )*P(0, 0, 0, 1, 0, 0, 1) 
+( 8*(1 + 2*x)*(48 + 1342*x + 11893*x^2 + 41323*x^3 + 59235*x^4 + 
     31311*x^5) )/( (1 + 3*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x)^2*
   (3 + 11*x) )*P(1, 0, 0, 0, 0, 1, 1) 
+( 40*(1 + x)*(1 + 2*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)*(2 + 9*x) )*P(2, 1, 0, 0, 0, 0, 0) 
+( -60*(1 + 2*x)*(1 + 3*x)*(1 + 9*x)*(-3 - 46*x - 71*x^2 + 8*x^3) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)^2*(3 + 11*x) )*P(0, 1, 0, 0, 0, 0, 
   2) 
+( 20*(1 + 2*x)*(72 + 2156*x + 17574*x^2 + 49341*x^3 + 46907*x^4 + 
     7710*x^5) )/( (1 + 3*x)*(1 + 4*x)*(2 + 5*x)*(1 + 7*x)*(3 + 10*x)*
   (2 + 13*x)*(4 + 13*x) )*P(0, 1, 1, 0, 0, 0, 0) 
+( -16*(-240 - 11924*x - 220103*x^2 - 1968589*x^3 - 9074423*x^4 - 
     20883931*x^5 - 21233462*x^6 - 5179016*x^7 + 3051048*x^8) )/( 
  (1 + 3*x)^2*(1 + 7*x)^2*(2 + 7*x)*(1 + 8*x)*(2 + 13*x)*(4 + 13*x)*
   (5 + 16*x) )*P(1, 0, 0, 0, 1, 0, 0) 
+( 432*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 12*x) )/( 
  (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 11*x)*(2 + 11*x) )*P(
  0, 0, 0, 0, 0, 0, 3) 
+( 160*(1 + x)*(1 + 2*x)^2*(1 + 10*x)*
   (6 + 191*x + 1652*x^2 + 4959*x^3 + 4392*x^4) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^3*(2 + 9*x)*(3 + 11*x)*(2 + 13*x) )*P(
  2, 0, 0, 0, 0, 0, 1) 
+( 2*(1 + 2*x)*(25560 + 1377294*x + 28483487*x^2 + 296722070*x^3 + 
     1735280870*x^4 + 6011780582*x^5 + 12542705291*x^6 + 15541163030*x^7 + 
     11068538520*x^8 + 4543941024*x^9 + 1159659072*x^10) )/( 
  (1 + x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 7*x)*(2 + 7*x)*(1 + 8*x)*(3 + 10*x)*
   (3 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 1, 0, 0, 0, 1, 
   0) 
+( -40*(1 + 2*x)*(-3600 - 240576*x - 6452560*x^2 - 91692460*x^3 - 
     768633859*x^4 - 3997651867*x^5 - 13156234807*x^6 - 27163879825*x^7 - 
     33539850966*x^8 - 21667185432*x^9 - 4328356608*x^10 + 1195961760*x^11) \par )/( (1 + 3*x)*(1 + 4*x)^2*(2 + 5*x)*(1 + 7*x)^2*(2 + 7*x)*(1 + 8*x)*
   (3 + 10*x)*(3 + 11*x)*(2 + 13*x)*(4 + 15*x)*(5 + 17*x) )*P(
  0, 0, 1, 0, 0, 0, 1) 
+( 120*(1 + x)*(1 + 2*x)*(1 + 10*x)*
   (450 + 25668*x + 567511*x^2 + 6246706*x^3 + 38043928*x^4 + 
     134511904*x^5 + 276276919*x^6 + 311801314*x^7 + 165070752*x^8 + 
     25458048*x^9) )/( (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^2*
   (2 + 7*x)*(1 + 8*x)*(2 + 9*x)*(3 + 11*x)*(2 + 13*x)*(3 + 13*x)*(5 + 17*x) \par )*P(1, 1, 0, 0, 0, 0, 0) 
+( -640*(1 + 2*x)^2*(1 + 3*x)*(1 + 12*x)*
   (-8 - 388*x - 6011*x^2 - 39019*x^3 - 108521*x^4 - 118345*x^5 - 
     25032*x^6 + 13824*x^7) )/( 
  (2 + x)*(1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)^3*(1 + 8*x)*(2 + 11*x)*(2 + 13*x)*
   (4 + 17*x) )*P(0, 0, 0, 0, 0, 1, 1) 
+( 240*(1 + 2*x)*(1 + 10*x)*
   (240 + 16318*x + 444031*x^2 + 6197978*x^3 + 47629798*x^4 + 
     204147998*x^5 + 479480443*x^6 + 562957162*x^7 + 232737552*x^8 - 
     27127296*x^9 + 17611776*x^10) )/( 
  (1 + 4*x)^3*(1 + 7*x)^2*(2 + 7*x)*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*
   (3 + 11*x)*(2 + 13*x)*(3 + 13*x)*(4 + 17*x) )*P(0, 0, 0, 0, 1, 0, 
   0) 
+( 960*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 12*x)*
   (168 + 11330*x + 304879*x^2 + 4261216*x^3 + 33959185*x^4 + 
     159596014*x^5 + 441453496*x^6 + 686563184*x^7 + 527580672*x^8 + 
     137120256*x^9) )/( (1 + 4*x)^2*(1 + 5*x)*(2 + 5*x)*(1 + 7*x)^3*
   (1 + 8*x)^2*(2 + 9*x)*(2 + 11*x)*(2 + 13*x)*(3 + 13*x)*(3 + 16*x)*
   (4 + 17*x) )*P(1, 0, 0, 0, 0, 0, 1) 
+( -60480*(1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 7*x)*(1 + 10*x)*(1 + 12*x)*
   (1 + 14*x)*(-2 - 76*x - 867*x^2 - 3690*x^3 - 5833*x^4 - 1484*x^5 + 
     1872*x^6) )/( (1 + 5*x)^2*(1 + 6*x)*(1 + 7*x)^2*(1 + 8*x)^2*(2 + 9*x)*
   (2 + 11*x)*(2 + 13*x)^2*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(
  0, 1, 0, 0, 0, 0, 0) 
+( 34560*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^2*(1 + 4*x)*(2 + 7*x)*
   (1 + 10*x)*(1 + 12*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 5*x)*(1 + 7*x)^3*(1 + 8*x)^2*(2 + 9*x)*(1 + 11*x)*(2 + 11*x)*
   (2 + 13*x)^2*(2 + 17*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 1) 
          
          
P(0010000) times P(0000010)=
+( 1 )/( 1 )*P(0, 0, 1, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 2, 0) 
+( 5 )/( 1 + 4*x )*P(1, 1, 0, 0, 0, 0, 1) 
+( 21*(1 + x) )/( (1 + 5*x)*(1 + 6*x) )*P(0, 2, 0, 0, 0, 0, 0) \par 
+( 30*(1 + x)*(1 + 10*x) )/( (1 + 5*x)*(1 + 9*x)*(2 + 9*x) )*P(
  1, 0, 1, 0, 0, 0, 0) 
+( 10*(1 + x)*(1 + 9*x) )/( (1 + 4*x)^2*(1 + 7*x) )*P(
  0, 0, 0, 0, 1, 0, 1) 
+( -48*(1 + 8*x)*(-3 - 56*x - 176*x^2 - 108*x^3 + 63*x^4) )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 7*x)*(2 + 7*x)*(1 + 9*x)*(3 + 11*x) )*P(
  0, 0, 0, 1, 0, 0, 0) 
+( 32*(1 + 2*x)*(1 + 3*x)*(1 + 12*x) )/( 
  (1 + 5*x)*(1 + 7*x)^2*(2 + 11*x) )*P(1, 0, 0, 0, 0, 0, 2) 
+( 4*(1 + 2*x)*(60 + 2807*x + 49256*x^2 + 427896*x^3 + 2008594*x^4 + 
     5189569*x^5 + 7054602*x^6 + 4247568*x^7 + 459648*x^8) )/( 
  3*(1 + x)*(1 + 3*x)*(1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 7*x)*(1 + 8*x)*
   (1 + 9*x) )*P(1, 0, 0, 0, 0, 1, 0) 
+( 72*(33 + 1650*x + 31217*x^2 + 291890*x^3 + 1470887*x^4 + 
     4091570*x^5 + 6064823*x^6 + 4168490*x^7 + 813840*x^8) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(3 + 11*x)*(3 + 13*x)*
   (4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 1920*x*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 17*x) )/( 
  (1 + 5*x)^2*(1 + 7*x)^2*(1 + 9*x)^2*(3 + 16*x) )*P(2, 0, 0, 0, 0, 0, 
   0) 
+( 1296*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 9*x)*(1 + 12*x) )/( 
  (1 + 7*x)^2*(1 + 8*x)^2*(1 + 11*x)*(2 + 11*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 2) 
+( -240*(1 + 11*x)*(-9 - 566*x - 13592*x^2 - 162551*x^3 - 1069574*x^4 - 
     4035689*x^5 - 8650433*x^6 - 9705114*x^7 - 4343112*x^8 + 38880*x^9) )/( 
  (1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(2 + 9*x)*(1 + 13*x)*
   (3 + 13*x)*(4 + 17*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( -1920*(1 + 2*x)*(1 + 3*x)*(1 + 10*x)*(1 + 12*x)*(1 + 13*x)*
   (-1 - 26*x - 111*x^2 - 96*x^3 + 54*x^4) )/( 
  (1 + 5*x)*(1 + 6*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 9*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( 2880*(1 + x)^2*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)^2*(1 + 12*x)*(1 + 14*x)*
   (1 + 17*x) )/( (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)^2*(1 + 9*x)^2*(2 + 11*x)*
   (2 + 13*x)*(3 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0010000) times P(0000001)=
+( 1 )/( 1 )*P(0, 0, 1, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 1, 1) 
+( 6 )/( 1 + 5*x )*P(1, 1, 0, 0, 0, 0, 0) 
+( 20*(1 + x)*(1 + 10*x) )/( (1 + 4*x)*(1 + 7*x)*(2 + 9*x) )*P(
  0, 0, 0, 0, 1, 0, 0) 
+( 48*(1 + 2*x)*(1 + 3*x)*(1 + 12*x)*(2 + 17*x) )/( 
  (1 + 7*x)^2*(1 + 8*x)*(2 + 11*x)*(3 + 16*x) )*P(1, 0, 0, 0, 0, 0, 
   1) 
+( 252*(1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 12*x)*(1 + 14*x) )/( 
  (1 + 6*x)*(1 + 7*x)*(1 + 8*x)*(2 + 11*x)*(2 + 13*x)*(3 + 17*x) )*P(
  0, 1, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 1) 
          
          
P(0000100) times P(0000100)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 2, 0, 0) 
+( 2 )/( 1 + x )*P(0, 0, 0, 1, 0, 1, 0) 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(0, 1, 1, 0, 0, 0, 1) \par 
+( 8*(1 + 2*x) )/( (1 + 3*x)*(1 + 5*x) )*P(1, 0, 0, 0, 0, 2, 
   0) 
+( 20*(1 + x)*(1 + 2*x) )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x) )*P(
  0, 0, 2, 0, 0, 0, 0) 
+( -4*(-9 - 113*x - 305*x^2 - 231*x^3 + 18*x^4) )/( 
  (1 + x)*(1 + 3*x)^2*(1 + 7*x)*(3 + 7*x) )*P(1, 0, 0, 0, 1, 0, 1) 
+( 120*(1 + x)*(1 + 2*x)*(2 + 33*x + 56*x^2) )/( 
  (1 + 4*x)*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x) )*P(
  0, 1, 0, 0, 0, 1, 1) 
+( 20*(1 + x)*(1 + 2*x) )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x) )*P(
  1, 2, 0, 0, 0, 0, 0) 
+( 80*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 8*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x) )*P(2, 0, 0, 0, 0, 0, 2) \par 
+( -8*(-3 - 40*x - 39*x^2 + 18*x^3) )/( (1 + 3*x)^3*(1 + 7*x) )*P(
  1, 0, 0, 1, 0, 0, 0) 
+( -80*(1 + 8*x)*(-3 - 56*x - 176*x^2 - 108*x^3 + 63*x^4) )/( 
  (1 + 4*x)^2*(1 + 7*x)^2*(2 + 7*x)*(3 + 11*x) )*P(0, 0, 1, 0, 0, 0, 
   2) 
+( -18*(1 + x)*(-20 - 483*x - 1812*x^2 - 1687*x^3 + 162*x^4) )/( 
  (1 + 3*x)^4*(2 + 13*x)*(5 + 13*x) )*P(0, 1, 0, 0, 1, 0, 0) 
+( -32*(1 + 2*x)^2*(1 + 8*x)*(-9 - 121*x - 211*x^2 + 21*x^3) )/( 
  3*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x) )*P(
  2, 0, 0, 0, 0, 1, 0) 
+( 8*(1 + 2*x)*(7560 + 380556*x + 7388670*x^2 + 74364409*x^3 + 
     437031916*x^4 + 1591428311*x^5 + 3677561018*x^6 + 5374660347*x^7 + 
     4845611016*x^8 + 2642121477*x^9 + 958377420*x^10 + 260763300*x^11) )/( 
  15*(1 + x)*(1 + 3*x)^5*(2 + 5*x)^2*(1 + 7*x)^2*(3 + 7*x)*(3 + 8*x)*
   (2 + 13*x) )*P(0, 0, 1, 0, 0, 1, 0) 
+( 80*(1 + x)*(5760 + 308040*x + 6100654*x^2 + 59479157*x^3 + 
     319868496*x^4 + 1003219763*x^5 + 1852396726*x^6 + 1928233908*x^7 + 
     985886664*x^8 + 159973632*x^9) )/( 
  3*(1 + 3*x)*(1 + 4*x)*(2 + 5*x)*(1 + 7*x)^2*(2 + 7*x)*(3 + 10*x)*
   (4 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 16*x) )*P(1, 1, 0, 0, 0, 0, 
   1) 
+( 160*(1 + x)^2*(1 + 2*x)*(1 + 3*x)*(1 + 9*x)*(1 + 12*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^3*(2 + 11*x) )*P(0, 0, 0, 0, 0, 1, 
   2) 
+( 320*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 10*x) )/( 
  (1 + 5*x)^2*(1 + 7*x)^2*(1 + 9*x)*(2 + 9*x) )*P(3, 0, 0, 0, 0, 0, 
   0) 
+( 160*(1 + 2*x)*(60 + 2168*x + 33341*x^2 + 269507*x^3 + 1217379*x^4 + 
     3120397*x^5 + 4428364*x^6 + 3227728*x^7 + 1006656*x^8) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^3*(2 + 7*x)*(3 + 11*x)*(2 + 13*x)*
   (5 + 17*x) )*P(0, 0, 0, 0, 0, 2, 0) 
+( -40*(1 + 2*x)*(1 + 9*x)*
   (-2160 - 114528*x - 2330258*x^2 - 23395711*x^3 - 128498171*x^4 - 
     408126265*x^5 - 757514975*x^6 - 783527404*x^7 - 373896984*x^8 - 
     7329672*x^9 + 41827968*x^10) )/( 
  3*(1 + x)*(1 + 3*x)^2*(1 + 4*x)^2*(1 + 7*x)^2*(2 + 7*x)*(1 + 8*x)*
   (3 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 0, 1, 0, 
   1) 
+( 420*(1 + x)^2*(1 + 2*x)*
   (360 + 12321*x + 186428*x^2 + 1310369*x^3 + 4154338*x^4 + 5317000*x^5 + 
     1585584*x^6) )/( (1 + 4*x)*(1 + 5*x)*(1 + 6*x)*(1 + 7*x)*(3 + 11*x)*
   (2 + 13*x)^2*(3 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 2, 0, 0, 0, 0, 
   0) 
+( 160*(1 + 2*x)^2*(1 + 3*x)*(1 + 12*x)*
   (180 + 7953*x + 101155*x^2 + 492193*x^3 + 1048361*x^4 + 917534*x^5 + 
     204624*x^6) )/( 3*(1 + 4*x)^3*(1 + 5*x)*(1 + 7*x)^3*(2 + 11*x)*
   (3 + 11*x)*(2 + 13*x)*(5 + 17*x) )*P(1, 0, 0, 0, 0, 0, 2) 
+( -2880*(1 + x)^2*(1 + 2*x)*(1 + 10*x)*
   (-40 - 1760*x - 20268*x^2 - 82699*x^3 - 124756*x^4 - 33684*x^5 + 
     29792*x^6) )/( (2 + x)*(1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 7*x)*
   (2 + 9*x)*(3 + 10*x)*(2 + 13*x)*(4 + 15*x)*(5 + 16*x) )*P(
  1, 0, 1, 0, 0, 0, 0) 
+( 24*(18960 + 1285276*x + 35941424*x^2 + 535155343*x^3 + 
     4663515700*x^4 + 24905443538*x^5 + 83267492632*x^6 + 173536119439*x^7 + 
     216869841380*x^8 + 147736452436*x^9 + 45932402544*x^10 + 
     10286434368*x^11 + 6780533760*x^12) )/( 
  (1 + 3*x)^3*(1 + 7*x)*(2 + 7*x)^2*(1 + 8*x)*(3 + 10*x)*(3 + 11*x)*
   (2 + 13*x)^2*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 1, 0, 0, 0) 
+( -32*(1 + 2*x)*(-112320 - 9693864*x - 355129476*x^2 - 7328482082*x^3 - 
     95372546483*x^4 - 830670730681*x^5 - 5014087500174*x^6 - 
     21405252123536*x^7 - 65202493764859*x^8 - 141382097880261*x^9 - 
     214784714892464*x^10 - 220570901992792*x^11 - 142479453166288*x^12 - 
     49324373774544*x^13 - 5236063047936*x^14 + 627595637760*x^15) )/( 
  9*(1 + x)*(1 + 3*x)*(1 + 4*x)^3*(1 + 5*x)*(2 + 5*x)*(1 + 7*x)^2*
   (2 + 7*x)^2*(1 + 8*x)*(3 + 11*x)*(2 + 13*x)^2*(4 + 13*x)*(5 + 17*x) )*\par P(1, 0, 0, 0, 0, 1, 0) 
+( -2160*(1 + x)*(1 + 2*x)*
   (-120 - 9518*x - 310363*x^2 - 5481808*x^3 - 57771254*x^4 - 
     377166642*x^5 - 1537895295*x^6 - 3859272136*x^7 - 5657492696*x^8 - 
     4181909480*x^9 - 777734272*x^10 + 452035584*x^11) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)^2*(2 + 7*x)*(1 + 8*x)*(3 + 11*x)^2*
   (2 + 13*x)^2*(3 + 13*x)*(4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 8640*(1 + x)*(1 + 2*x)^2*(1 + 3*x)^2*(1 + 12*x)*
   (24 + 983*x + 17025*x^2 + 139654*x^3 + 539158*x^4 + 947988*x^5 + 
     623168*x^6) )/( (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)^2*
   (1 + 11*x)*(2 + 11*x)*(2 + 13*x)^2*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*\par P(0, 0, 0, 0, 0, 0, 2) 
+( 1920*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 10*x)*
   (90 + 3255*x + 54077*x^2 + 343166*x^3 + 928120*x^4 + 978364*x^5 + 
     200928*x^6) )/( (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)^2*(1 + 9*x)*(2 + 9*x)*
   (2 + 13*x)^2*(3 + 13*x)*(3 + 16*x)*(5 + 17*x) )*P(2, 0, 0, 0, 0, 0, 
   0) 
+( 480*(1 + 2*x)^2*(1 + 10*x)*
   (240 + 16318*x + 444031*x^2 + 6197978*x^3 + 47629798*x^4 + 
     204147998*x^5 + 479480443*x^6 + 562957162*x^7 + 232737552*x^8 - 
     27127296*x^9 + 17611776*x^10) )/( 
  (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(3 + 11*x)*
   (2 + 13*x)^2*(3 + 13*x)*(4 + 17*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( -1920*(1 + 2*x)^2*(1 + 3*x)*(1 + 10*x)*(1 + 12*x)*
   (-168 - 11282*x - 302331*x^2 - 4209792*x^3 - 33413265*x^4 - 
     156422484*x^5 - 432602922*x^6 - 679447708*x^7 - 533359392*x^8 - 
     118185984*x^9 + 52835328*x^10) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 6*x)*(1 + 7*x)^3*(1 + 8*x)^2*(2 + 9*x)*
   (2 + 11*x)*(2 + 13*x)^2*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(
  0, 0, 0, 0, 0, 1, 0) 
+( -34560*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(1 + 4*x)^2*(2 + 7*x)*(1 + 10*x)*
   (1 + 12*x)*(1 + 14*x)*(-16 - 562*x - 5649*x^2 - 18716*x^3 - 18653*x^4 + 
     3276*x^5) )/( (1 + 5*x)^2*(1 + 7*x)^3*(1 + 8*x)^2*(1 + 9*x)*(2 + 9*x)*
   (2 + 11*x)*(2 + 13*x)^3*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 0) 
+( 96768*(1 + x)*(1 + 2*x)^2*(1 + 3*x)^2*(1 + 4*x)^3*(2 + 7*x)*
   (1 + 12*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(2 + 11*x)*(1 + 13*x)*
   (2 + 13*x)^2*(1 + 17*x)*(2 + 17*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   0) 
          
          
P(0000100) times P(0000010)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 1, 1, 0) 
+( 3 )/( 1 + 2*x )*P(0, 0, 0, 1, 0, 0, 1) 
+( 16*(1 + 2*x)*(1 + 8*x) )/( (1 + 5*x)*(1 + 7*x)*(2 + 7*x) )*P(
  1, 0, 0, 0, 0, 1, 1) 
+( 10*(1 + x) )/( (1 + 3*x)*(1 + 4*x) )*P(0, 1, 1, 0, 0, 0, 0) \par 
+( 15*(1 + x)*(1 + 3*x)*(1 + 11*x) )/( (1 + 4*x)*(1 + 5*x)^2*
   (1 + 7*x) )*P(0, 1, 0, 0, 0, 0, 2) 
+( -4*(1 + 8*x)*(-9 - 121*x - 211*x^2 + 21*x^3) )/( 
  (1 + 3*x)^2*(1 + 7*x)*(2 + 7*x)*(1 + 9*x) )*P(1, 0, 0, 0, 1, 0, 0) \par 
+( 90*(16 + 530*x + 5679*x^2 + 25840*x^3 + 54089*x^4 + 47230*x^5 + 
     9416*x^6) )/( (1 + 3*x)*(1 + 4*x)*(2 + 7*x)*(1 + 9*x)*(3 + 11*x)*
   (2 + 13*x)*(4 + 13*x) )*P(0, 1, 0, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 3) 
+( 80*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)*(1 + 7*x)^2*(2 + 9*x) )*P(2, 0, 0, 0, 0, 0, 1) \par 
+( -40*(1 + 2*x)*(-180 - 6216*x - 65389*x^2 - 281252*x^3 - 524605*x^4 - 
     343818*x^5 + 11160*x^6) )/( 
  (1 + 4*x)^2*(2 + 5*x)*(1 + 7*x)*(3 + 10*x)*(3 + 11*x)*(2 + 13*x)*
   (4 + 15*x) )*P(0, 0, 1, 0, 0, 0, 1) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 10*x)*
   (15 + 511*x + 4217*x^2 + 9073*x^3 + 2184*x^4) )/( 
  (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)*(1 + 9*x)*(2 + 9*x)*(2 + 13*x)*
   (3 + 13*x) )*P(1, 1, 0, 0, 0, 0, 0) 
+( 160*(1 + 2*x)*(1 + 3*x)*(1 + 12*x)*
   (8 + 296*x + 4005*x^2 + 25243*x^3 + 77281*x^4 + 111261*x^5 + 65406*x^6) \par )/( (1 + 4*x)^2*(1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 11*x)*
   (2 + 13*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 1, 1) 
+( -60*(1 + 10*x)*(-168 - 11282*x - 302331*x^2 - 4209792*x^3 - 
     33413265*x^4 - 156422484*x^5 - 432602922*x^6 - 679447708*x^7 - 
     533359392*x^8 - 118185984*x^9 + 52835328*x^10) )/( 
  (1 + 4*x)^3*(1 + 7*x)*(2 + 7*x)*(1 + 8*x)*(1 + 9*x)*(2 + 9*x)*(1 + 13*x)*
   (2 + 13*x)*(3 + 13*x)*(4 + 17*x) )*P(0, 0, 0, 0, 1, 0, 0) 
+( 1440*(1 + 2*x)*(1 + 3*x)*(1 + 10*x)*(1 + 12*x)*
   (32 + 1234*x + 14617*x^2 + 70380*x^3 + 150143*x^4 + 127706*x^5 + 
     18928*x^6) )/( (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)*(1 + 9*x)*(2 + 9*x)*
   (2 + 11*x)*(2 + 13*x)*(3 + 13*x)*(3 + 16*x)*(4 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 1) 
+( -5040*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 7*x)*(1 + 10*x)*
   (1 + 12*x)*(1 + 14*x)*(-3 - 56*x - 119*x^2 + 18*x^3) )/( 
  (1 + 5*x)^2*(1 + 6*x)*(1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(2 + 9*x)*(2 + 11*x)*
   (2 + 13*x)^2*(3 + 13*x)*(3 + 17*x) )*P(0, 1, 0, 0, 0, 0, 0) 
+( 5184*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 4*x)^2*(2 + 7*x)*(1 + 12*x)*
   (1 + 14*x)*(1 + 18*x) )/( (1 + 5*x)*(1 + 7*x)^2*(1 + 8*x)^2*(1 + 11*x)*
   (2 + 11*x)*(2 + 13*x)^2*(2 + 17*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   1) 
          
          
P(0000100) times P(0000001)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 1, 0, 1) 
+( 4 )/( 1 + 3*x )*P(0, 0, 0, 1, 0, 0, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 2) 
+( 8*(1 + 2*x)*(1 + 9*x) )/( (1 + 4*x)*(1 + 5*x)*(1 + 7*x) )*P(
  1, 0, 0, 0, 0, 1, 0) 
+( 90*(1 + x)*(1 + 3*x)*(1 + 11*x) )/( (1 + 5*x)^2*(2 + 13*x)*
   (3 + 13*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( 40*(1 + x)*(1 + 2*x)*(2 + 7*x)*(1 + 10*x)*(1 + 11*x) )/( 
  (1 + 5*x)^3*(1 + 7*x)*(2 + 9*x)*(2 + 13*x) )*P(0, 0, 1, 0, 0, 0, 
   0) 
+( 96*(1 + 2*x)*(1 + 3*x)*(1 + 4*x)*(2 + 7*x)*(1 + 9*x)*(1 + 12*x)*
   (1 + 13*x) )/( (1 + 5*x)*(1 + 6*x)*(1 + 7*x)^2*(1 + 8*x)*(2 + 11*x)*
   (2 + 13*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0000010) times P(0000010)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 0, 2, 0) 
+( 2 )/( 1 + x )*P(0, 0, 0, 0, 1, 0, 1) 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(0, 0, 0, 1, 0, 0, 0) \par 
+( 10*(1 + 3*x) )/( (1 + 4*x)*(1 + 7*x) )*P(1, 0, 0, 0, 0, 0, 
   2) 
+( -8*(-6 - 97*x - 376*x^2 - 433*x^3 + 12*x^4) )/( 
  3*(1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(1 + 9*x) )*P(
  1, 0, 0, 0, 0, 1, 0) 
+( 90*(1 + x)*(1 + 20*x + 43*x^2) )/( (1 + 5*x)^2*(1 + 9*x)*
   (3 + 13*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 120*(1 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 10*x) )/( 
  (1 + 5*x)*(1 + 7*x)*(1 + 9*x)^2*(2 + 9*x) )*P(2, 0, 0, 0, 0, 0, 0) \par 
+( 2160*x*(1 + 3*x)^2*(1 + 4*x) )/( 
  (1 + 7*x)*(1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(3 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 2) 
+( -120*(1 + 10*x)*(-1 - 26*x - 111*x^2 - 96*x^3 + 54*x^4) )/( 
  (1 + 5*x)^3*(1 + 9*x)^2*(2 + 9*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( 120*(30 + 1997*x + 53582*x^2 + 760101*x^3 + 6317474*x^4 + 
     32305787*x^5 + 103323690*x^6 + 203618439*x^7 + 231797016*x^8 + 
     125804556*x^9 + 13534128*x^10) )/( 
  (1 + x)*(1 + 5*x)*(1 + 6*x)*(1 + 7*x)*(1 + 9*x)^2*(2 + 9*x)*(2 + 11*x)*
   (1 + 13*x)*(3 + 13*x)*(3 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( -576*(1 + 3*x)*(1 + 4*x)^2*(1 + 14*x)*
   (-2 - 45*x - 109*x^2 + 6*x^3) )/( 
  (1 + 5*x)*(1 + 7*x)*(1 + 8*x)*(1 + 9*x)^3*(2 + 13*x)*(3 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 0) 
+( 3024*(1 + x)*(1 + 3*x)*(1 + 4*x)^2*(1 + 6*x)*(1 + 14*x)*(1 + 18*x) \par )/( (1 + 9*x)^2*(1 + 11*x)*(1 + 13*x)^2*(2 + 13*x)*(1 + 17*x)*(2 + 17*x) \par )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0000010) times P(0000001)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 0, 1, 1) 
+( 3 )/( 1 + 2*x )*P(0, 0, 0, 0, 1, 0, 0) 
+( 20*(1 + 3*x)*(1 + 10*x) )/( (1 + 7*x)*(1 + 9*x)*(2 + 9*x) )*P(
  1, 0, 0, 0, 0, 0, 1) 
+( 42*(1 + x)*(1 + 4*x)*(1 + 14*x) )/( 
  (1 + 5*x)*(1 + 6*x)*(1 + 9*x)*(2 + 13*x) )*P(0, 1, 0, 0, 0, 0, 0) \par 
+( 108*(1 + 3*x)*(1 + 4*x)*(1 + 6*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 8*x)*(1 + 9*x)*(1 + 11*x)*(1 + 13*x)*(2 + 13*x)*(2 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 1) 
          
          
P(0000001) times P(0000001)=
+( 1 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( 2 )/( 1 + x )*P(0, 0, 0, 0, 0, 1, 0) 
+( 12*(1 + 4*x) )/( (1 + 5*x)*(1 + 9*x) )*P(1, 0, 0, 0, 0, 0, 
   0) 
+( 56*(1 + 4*x)*(1 + 8*x) )/( (1 + 9*x)*(1 + 13*x)*(1 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 0) 
          
          
P(1000000) times P(0001000)=
+( 1 )/( 1 )*P(1, 0, 0, 1, 0, 0, 0) 
+( 4 )/( 1 + 3*x )*P(0, 1, 0, 0, 1, 0, 0) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 1, 0) 
+( 6*(1 + x)*(1 + 7*x) )/( (1 + 3*x)^2*(1 + 5*x) )*P(
  0, 0, 1, 0, 0, 1, 0) 
+( 30*(1 + x)*(1 + 2*x)*(1 + 8*x)*(2 + 11*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(2 + 7*x)*(3 + 10*x) )*P(1, 1, 0, 0, 0, 0, 
   1) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 2, 0) 
+( 30*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x) )*P(0, 0, 0, 0, 1, 0, 
   1) 
+( 0 )/( 1 )*P(3, 0, 0, 0, 0, 0, 0) 
+( 105*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 7*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 6*x)*(3 + 13*x) )*P(0, 2, 0, 0, 0, 0, 
   0) 
+( 40*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 8*x)*(1 + 10*x)*(3 + 16*x) )/( 
  (1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(2 + 9*x)*(4 + 15*x) )*P(
  1, 0, 1, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 2) 
+( -48*(1 + 8*x)*(-30 - 1265*x - 17792*x^2 - 112497*x^3 - 337672*x^4 - 
     437377*x^5 - 112770*x^6 + 121275*x^7) )/( 
  (1 + 3*x)*(1 + 5*x)^3*(2 + 7*x)^2*(3 + 11*x)*(1 + 17*x)*(5 + 17*x) )*P(
  0, 0, 0, 1, 0, 0, 0) 
+( 8*(1 + x)^2*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)^2*(1 + 9*x)*(3 + 10*x)*
   (2 + 13*x)*(3 + 17*x) )/( (1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)*(2 + 7*x)*
   (2 + 11*x)*(3 + 11*x) )*P(1, 0, 0, 0, 0, 1, 0) 
+( 240*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 6*x)*(1 + 8*x)*
   (1 + 9*x)*(3 + 10*x)*(1 + 11*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^5*(2 + 11*x)*(3 + 11*x)*(3 + 13*x)*(4 + 17*x) )*P(
  0, 1, 0, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(2 + 5*x)*(2 + 7*x)*(1 + 8*x)*
   (1 + 9*x)*(1 + 10*x)*(3 + 10*x)*(1 + 11*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^6*(2 + 9*x)*(2 + 11*x)*(3 + 13*x)*(4 + 17*x) )*P(
  0, 0, 1, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0100000) times P(0001000)=
+( 1 )/( 1 )*P(0, 1, 0, 1, 0, 0, 0) 
+( 3 )/( 1 + 2*x )*P(0, 0, 1, 0, 1, 0, 0) 
+( 12*(1 + x)*(1 + 6*x) )/( (1 + 3*x)*(1 + 5*x)*(2 + 5*x) )*P(
  1, 1, 0, 0, 0, 1, 0) 
+( 30*(1 + x)*(1 + 2*x)*(2 + 11*x) )/( (1 + 4*x)*(1 + 5*x)^2*
   (3 + 10*x) )*P(0, 2, 0, 0, 0, 0, 1) 
+( 20*(1 + x)*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )*P(1, 0, 1, 0, 0, 0, 1) 
+( 20*(1 + x)*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )*P(0, 0, 0, 0, 1, 1, 0) 
+( -72*(1 + 7*x)*(-1 - 22*x - 115*x^2 - 87*x^3 + 45*x^4) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(1 + 11*x)*(4 + 11*x) )*P(0, 0, 0, 1, 0, 0, 
   1) 
+( 144*(1 + x)^2*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)^2 )/( 
  (1 + 3*x)*(1 + 5*x)^3*(2 + 7*x)^2*(3 + 11*x) )*P(1, 0, 0, 0, 0, 1, 
   1) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 8*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(2 + 9*x) )*P(
  2, 1, 0, 0, 0, 0, 0) 
+( 8*(1 + 2*x)*(90 + 4227*x + 71942*x^2 + 607631*x^3 + 2808953*x^4 + 
     7200902*x^5 + 9690515*x^6 + 5689400*x^7 + 658500*x^8) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(3 + 10*x)*(1 + 11*x)*
   (4 + 13*x) )*P(0, 1, 1, 0, 0, 0, 0) 
+( 60*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 11*x) )/( (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)*(2 + 7*x)*
   (3 + 11*x) )*P(0, 1, 0, 0, 0, 0, 2) 
+( 8*(1 + x)*(1 + 8*x)*(200 + 9448*x + 164849*x^2 + 1427547*x^3 + 
     6701776*x^4 + 17099914*x^5 + 22075837*x^6 + 11346595*x^7 + 395850*x^8) \par )/( (1 + 3*x)^3*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(1 + 11*x)*(4 + 13*x)*
   (5 + 16*x) )*P(1, 0, 0, 0, 1, 0, 0) 
+( 160*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(1 + 6*x)*(1 + 8*x)*(1 + 10*x)*
   (3 + 17*x) )/( (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 9*x)*
   (3 + 11*x) )*P(2, 0, 0, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 3) 
+( -20*(1 + 2*x)*(1 + 8*x)*
   (-1800 - 100764*x - 2113342*x^2 - 23065375*x^3 - 147626713*x^4 - 
     580606738*x^5 - 1409784760*x^6 - 2035023127*x^7 - 1557133389*x^8 - 
     424806300*x^9 + 63944100*x^10) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(2 + 7*x)*(3 + 10*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 1, 0, 0, 0, 1, 
   0) 
+( 20*(1 + x)*(1 + 2*x)*(1 + 8*x)*(1 + 9*x)*
   (2340 + 113472*x + 2042617*x^2 + 18302793*x^3 + 89136733*x^4 + 
     236808171*x^5 + 320502646*x^6 + 176627460*x^7 + 10949400*x^8) )/( 
  (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x)*(4 + 15*x)*(5 + 17*x) )*P(0, 0, 1, 0, 0, 0, 
   1) 
+( 240*(1 + x)*(1 + 2*x)^2*(1 + 7*x)*(1 + 8*x)*(1 + 10*x)*
   (120 + 4646*x + 53057*x^2 + 254161*x^3 + 554893*x^4 + 491073*x^5 + 
     83490*x^6) )/( (1 + 4*x)^2*(1 + 5*x)^4*(2 + 7*x)*(2 + 9*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x)*(3 + 13*x)*(5 + 17*x) )*P(1, 1, 0, 0, 0, 0, 
   0) 
+( 320*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 6*x)*(1 + 8*x)*
   (1 + 9*x)*(3 + 10*x)*(1 + 12*x)*(2 + 13*x) )/( 
  (1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 11*x)^2*(3 + 11*x)*(4 + 17*x) )*\par P(0, 0, 0, 0, 0, 1, 1) 
+( -1440*(1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)^2*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(-6 - 177*x - 1418*x^2 - 3271*x^3 - 1246*x^4 + 
     1078*x^5) )/( (1 + 4*x)^3*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)^2*(2 + 9*x)*
   (1 + 11*x)*(2 + 11*x)*(3 + 11*x)*(3 + 13*x)*(4 + 17*x) )*P(
  0, 0, 0, 0, 1, 0, 0) 
+( 1920*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(2 + 17*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 9*x)*(2 + 11*x)^2*(3 + 13*x)*
   (3 + 16*x)*(4 + 17*x) )*P(1, 0, 0, 0, 0, 0, 1) 
+( 1680*(1 + x)*(1 + 2*x)^2*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 11*x)*(1 + 12*x)*(1 + 14*x) )/( 
  (1 + 4*x)*(1 + 5*x)^5*(1 + 6*x)*(1 + 7*x)*(2 + 9*x)*(2 + 11*x)^2*
   (2 + 13*x)*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 
   0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 1) 
          
          
P(0010000) times P(0001000)=
+( 1 )/( 1 )*P(0, 0, 1, 1, 0, 0, 0) 
+( 3 )/( 1 + 2*x )*P(1, 1, 0, 0, 1, 0, 0) 
+( 10*(1 + x) )/( (1 + 3*x)*(1 + 4*x) )*P(0, 2, 0, 0, 0, 1, 0) \par 
+( 12*(1 + x)*(1 + 6*x) )/( (1 + 3*x)*(1 + 5*x)*(2 + 5*x) )*P(
  1, 0, 1, 0, 0, 1, 0) 
+( 10*(1 + x) )/( (1 + 3*x)*(1 + 4*x) )*P(0, 0, 0, 0, 2, 0, 0) \par 
+( -72*(1 + 6*x)*(-1 - 11*x - 13*x^2 + 5*x^3) )/( 
  (1 + 2*x)*(1 + 5*x)*(2 + 5*x)*(1 + 7*x)*(3 + 7*x) )*P(
  0, 0, 0, 1, 0, 1, 0) 
+( 20*(1 + x)*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )*P(2, 1, 0, 0, 0, 0, 1) 
+( 48*(1 + x)^2*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(2 + 7*x) )*P(1, 0, 0, 0, 0, 2, 0) 
+( 6*(36 + 1134*x + 12624*x^2 + 65771*x^3 + 172189*x^4 + 224179*x^5 + 
     127295*x^6 + 17700*x^7) )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 5*x)^2*(2 + 5*x)^2*(1 + 7*x)*(3 + 8*x) )*P(
  0, 1, 1, 0, 0, 0, 1) 
+( 24*(1 + x)*(42 + 1024*x + 7069*x^2 + 17092*x^3 + 13653*x^4 + 
     720*x^5) )/( (1 + 3*x)^2*(1 + 5*x)^2*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )*P(1, 0, 0, 0, 1, 0, 1) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 8*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(2 + 9*x) )*P(
  2, 0, 1, 0, 0, 0, 0) 
+( 480*(1 + x)^2*(1 + 2*x)^2*(1 + 6*x)*(1 + 8*x) )/( 
  (1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(3 + 11*x) )*P(
  2, 0, 0, 0, 0, 0, 2) 
+( 40*(1 + x)*(1 + 2*x)*(2 + 88*x + 1007*x^2 + 4600*x^3 + 8585*x^4 + 
     5302*x^5) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*
   (4 + 13*x) )*P(1, 2, 0, 0, 0, 0, 0) 
+( -32*x*(1 + 2*x)*(2 + 11*x)*
   (-24 - 239*x - 687*x^2 - 565*x^3 + 75*x^4) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(3 + 10*x) )*P(
  0, 0, 2, 0, 0, 0, 0) 
+( -4*(-2880 - 193032*x - 5126339*x^2 - 74075251*x^3 - 660489423*x^4 - 
     3866983323*x^5 - 15335908881*x^6 - 41650549869*x^7 - 76893568117*x^8 - 
     93551819585*x^9 - 69651511800*x^10 - 26087255100*x^11 - 
     1256698800*x^12 + 1397088000*x^13) )/( 
  (1 + x)*(1 + 3*x)^3*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(3 + 7*x)*(1 + 8*x)*
   (3 + 8*x)*(4 + 11*x)*(5 + 14*x) )*P(1, 0, 0, 1, 0, 0, 0) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (32 + 842*x + 6313*x^2 + 16912*x^3 + 16251*x^4 + 3330*x^5) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^2*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (4 + 11*x) )*P(0, 1, 0, 0, 0, 1, 1) 
+( 16*(1 + x)*(1 + 2*x)^2*(1 + 8*x)*
   (120 + 5491*x + 94867*x^2 + 824616*x^3 + 3956458*x^4 + 10586703*x^5 + 
     14776795*x^6 + 8403350*x^7 + 58800*x^8) )/( 
  (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)*(3 + 7*x)*
   (5 + 16*x) )*P(2, 0, 0, 0, 0, 1, 0) 
+( -24*(-60 - 3716*x - 86857*x^2 - 1026923*x^3 - 6816841*x^4 - 
     26223755*x^5 - 57719755*x^6 - 68904153*x^7 - 38810751*x^8 - 
     6618285*x^9 + 178200*x^10) )/( 
  (1 + 3*x)^4*(1 + 5*x)^3*(1 + 7*x)*(1 + 8*x)*(5 + 13*x)*(6 + 17*x) )*P(
  0, 1, 0, 0, 1, 0, 0) 
+( -60*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (-3 - 40*x - 39*x^2 + 18*x^3) )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x) )*P(
  0, 0, 1, 0, 0, 0, 2) 
+( 4*(140400 + 11357136*x + 392135952*x^2 + 7739272164*x^3 + 
     98439031453*x^4 + 859982819498*x^5 + 5354522810526*x^6 + 
     24272532360972*x^7 + 80942976247404*x^8 + 198825438332556*x^9 + 
     357014750723522*x^10 + 460504850166664*x^11 + 414626669954943*x^12 + 
     250830570404610*x^13 + 99244458754200*x^14 + 27108625104000*x^15 + 
     5204710080000*x^16) )/( 5*(1 + 3*x)^5*(1 + 5*x)^3*(2 + 5*x)^2*
   (1 + 7*x)*(3 + 7*x)*(1 + 8*x)*(3 + 8*x)*(2 + 11*x)*(4 + 11*x)*(6 + 17*x) \par )*P(0, 0, 1, 0, 0, 1, 0) 
+( 480*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 12*x) )/( (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)*
   (3 + 11*x) )*P(0, 0, 0, 0, 0, 1, 2) 
+( 40*(1 + x)*(1 + 2*x)*(25920 + 1995600*x + 64486272*x^2 + 
     1163200480*x^3 + 13143407480*x^4 + 98625178107*x^5 + 506529575889*x^6 + 
     1802728473144*x^7 + 4437588470046*x^8 + 7430345660447*x^9 + 
     8161603476385*x^10 + 5494278002430*x^11 + 1986232116600*x^12 + 
     280917806400*x^13) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*
   (1 + 7*x)^2*(2 + 7*x)*(3 + 10*x)*(2 + 11*x)*(4 + 11*x)*(4 + 13*x)*
   (5 + 16*x)*(6 + 17*x) )*P(1, 1, 0, 0, 0, 0, 1) 
+( -2560*x*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(2 + 13*x)*
   (-9 - 92*x - 247*x^2 - 138*x^3 + 90*x^4) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)*(3 + 11*x)*(5 + 17*x) )*P(
  0, 0, 0, 0, 0, 2, 0) 
+( -840*(1 + x)*(1 + 2*x)*(-270 - 14247*x - 361974*x^2 - 5282060*x^3 - 
     47168144*x^4 - 266508959*x^5 - 963633746*x^6 - 2202222926*x^7 - 
     3032359106*x^8 - 2219628480*x^9 - 552533400*x^10 + 115236000*x^11) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^4*(1 + 6*x)*(1 + 8*x)*(3 + 10*x)*(2 + 11*x)*
   (3 + 11*x)*(3 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 2, 0, 0, 0, 0, 
   0) 
+( -40*(1 + 2*x)*(2 + 5*x)*(1 + 9*x)*
   (-330 - 22573*x - 588563*x^2 - 7952899*x^3 - 62461135*x^4 - 
     298627429*x^5 - 875989057*x^6 - 1536251673*x^7 - 1485328211*x^8 - 
     620496690*x^9 + 9514944*x^10 + 38918880*x^11) )/( 
  (1 + 3*x)^3*(1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)*
   (3 + 11*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 0, 1, 0, 1) 
+( 160*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(1 + 8*x)*(1 + 10*x)*
   (3 + 17*x) )/( (1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)^2*(1 + 9*x)*(2 + 9*x) \par )*P(3, 0, 0, 0, 0, 0, 0) 
+( -1440*(1 + x)*(1 + 2*x)*(1 + 10*x)*
   (-2400 - 147752*x - 3757724*x^2 - 52143206*x^3 - 440379067*x^4 - 
     2383545356*x^5 - 8448941502*x^6 - 19626029602*x^7 - 29269638799*x^8 - 
     26645652100*x^9 - 13230996140*x^10 - 2555886400*x^11 + 147974400*x^12) \par )/( (2 + x)*(1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*
   (3 + 10*x)*(2 + 11*x)*(4 + 13*x)*(4 + 15*x)*(5 + 16*x)*(6 + 17*x) )*P(
  1, 0, 1, 0, 0, 0, 0) 
+( 160*(1 + x)*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 12*x)*(60 + 2328*x + 27859*x^2 + 142499*x^3 + 321747*x^4 + 
     277597*x^5 + 51590*x^6) )/( 
  (1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)^3*(2 + 7*x)*(2 + 11*x)^2*(3 + 11*x)*
   (5 + 17*x) )*P(1, 0, 0, 0, 0, 0, 2) 
+( 96*(2280 + 190532*x + 6966750*x^2 + 145701843*x^3 + 1929488938*x^4 + 
     17022269379*x^5 + 102801640320*x^6 + 430431938371*x^7 + 
     1250563877538*x^8 + 2490221960217*x^9 + 3294379439918*x^10 + 
     2717568369474*x^11 + 1229967587232*x^12 + 246103495560*x^13 + 
     64971396000*x^14 + 44008272000*x^15) )/( 
  (1 + 3*x)^4*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)^2*(3 + 10*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 1, 0, 0, 
   0) 
+( 16*(1 + 2*x)*(1 + 8*x)*(15840 + 1258020*x + 41800900*x^2 + 
     770507711*x^3 + 8839362159*x^4 + 67047546795*x^5 + 347975261415*x^6 + 
     1258267823973*x^7 + 3186416083457*x^8 + 5607415042645*x^9 + 
     6698481956985*x^10 + 5189453370216*x^11 + 2404147218444*x^12 + 
     579049212240*x^13 + 58338403200*x^14) )/( 
  3*(1 + 3*x)^2*(1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)^2*(2 + 11*x)*
   (3 + 11*x)*(4 + 13*x)*(5 + 17*x) )*P(1, 0, 0, 0, 0, 1, 0) 
+( -15360*x*(1 + x)*(1 + 2*x)^2*(1 + 3*x)^2*(2 + 5*x)*(1 + 8*x)*
   (1 + 10*x)*(3 + 10*x)*(2 + 17*x)*(-24 - 193*x - 256*x^2 + 33*x^3) )/( 
  (1 + 4*x)*(1 + 5*x)^5*(1 + 7*x)^2*(1 + 9*x)*(2 + 9*x)*(2 + 11*x)*
   (3 + 11*x)*(3 + 13*x)*(3 + 16*x)*(5 + 17*x) )*P(2, 0, 0, 0, 0, 0, 
   0) 
+( 8640*(1 + x)*(1 + 2*x)^2*(2 + 5*x)*(1 + 9*x)*
   (30 + 1793*x + 42399*x^2 + 509185*x^3 + 3335776*x^4 + 12064141*x^5 + 
     23643385*x^6 + 23275409*x^7 + 9277498*x^8 + 498960*x^9) )/( 
  (1 + 4*x)^2*(1 + 5*x)^5*(1 + 7*x)*(2 + 7*x)*(2 + 11*x)*(3 + 11*x)^2*
   (3 + 13*x)*(4 + 17*x)*(5 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 17280*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^2*(2 + 5*x)*(1 + 9*x)^2*
   (3 + 10*x)*(1 + 12*x) )/( (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)*(1 + 11*x)*
   (2 + 11*x)^2*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 0, 
   2) 
+( 240*(1 + 2*x)^2*(2 + 5*x)*(1 + 9*x)*(1 + 10*x)*(3 + 10*x)*(1 + 11*x)*
   (240 + 12550*x + 232167*x^2 + 2018043*x^3 + 9074574*x^4 + 21823800*x^5 + 
     26999247*x^6 + 14457671*x^7 + 1711500*x^8 + 310464*x^9) )/( 
  (1 + 4*x)^2*(1 + 5*x)^6*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*(2 + 11*x)*
   (3 + 11*x)*(3 + 13*x)*(4 + 17*x)*(5 + 17*x) )*P(0, 0, 1, 0, 0, 0, 
   0) 
+( -15360*(1 + x)*(1 + 2*x)^2*(1 + 3*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 13*x)*
   (-3 - 56*x - 176*x^2 - 108*x^3 + 63*x^4) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(1 + 6*x)*(1 + 7*x)^3*(2 + 9*x)*(2 + 11*x)^2*
   (3 + 11*x)*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 1, 
   0) 
+( 11520*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 14*x)*(1 + 17*x) )/( 
  (1 + 5*x)^5*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(2 + 11*x)^2*(2 + 13*x)*
   (3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0001000) times P(0001000)=
+( 1 )/( 1 )*P(0, 0, 0, 2, 0, 0, 0) 
+( 2 )/( 1 + x )*P(0, 1, 1, 0, 1, 0, 0) 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(0, 0, 2, 0, 0, 1, 0) \par 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(1, 0, 0, 0, 2, 0, 0) \par 
+( 6*(1 + x) )/( (1 + 2*x)*(1 + 3*x) )*P(1, 2, 0, 0, 0, 1, 0) \par 
+( 20*(1 + x)*(1 + 2*x) )/( (1 + 3*x)*(1 + 4*x)*(1 + 5*x) )*P(
  0, 3, 0, 0, 0, 0, 1) 
+( -24*(-1 - 7*x + 2*x^2) )/( (1 + 2*x)*(1 + 5*x)*(3 + 5*x) )*P(
  1, 0, 0, 1, 0, 1, 0) 
+( 36*(1 + x)^2*(1 + 13*x + 16*x^2) )/( 
  (1 + 2*x)^2*(1 + 3*x)*(1 + 5*x)*(3 + 7*x) )*P(1, 1, 1, 0, 0, 0, 1) \par 
+( 36*(1 + x)^2*(1 + 13*x + 16*x^2) )/( 
  (1 + 2*x)^2*(1 + 3*x)*(1 + 5*x)*(3 + 7*x) )*P(0, 1, 0, 0, 1, 1, 0) \par 
+( -36*(1 + x)*(-40 - 1064*x - 7172*x^2 - 16301*x^3 - 13138*x^4 - 
     940*x^5 + 1800*x^6) )/( 5*(2 + x)*(1 + 2*x)^3*(1 + 5*x)^2*(2 + 5*x)*
   (4 + 9*x) )*P(0, 1, 0, 1, 0, 0, 1) 
+( 48*(1 + x)^2*(1 + 2*x)*(1 + 6*x) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(2 + 5*x) )*P(2, 0, 0, 0, 0, 2, 0) 
+( 240*x*(1 + x)^2*(1 + 2*x) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^2 )*\par P(2, 2, 0, 0, 0, 0, 0) 
+( -144*(1 + x)*(1 + 6*x)*(-1 - 11*x - 13*x^2 + 5*x^3) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(2 + 5*x)*(3 + 7*x) )*P(0, 0, 1, 0, 0, 2, 
   0) 
+( -144*(1 + x)*(1 + 6*x)*(-1 - 11*x - 13*x^2 + 5*x^3) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(2 + 5*x)*(3 + 7*x) )*P(2, 0, 0, 0, 1, 0, 
   1) 
+( 2*(195 + 5540*x + 49198*x^2 + 163456*x^3 + 239715*x^4 + 157964*x^5 + 
     57452*x^6 + 26320*x^7) )/( (1 + 2*x)^4*(1 + 5*x)^2*(3 + 7*x)*
   (5 + 11*x) )*P(0, 0, 1, 0, 1, 0, 1) 
+( 240*x*(1 + x)^2*(1 + 2*x) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^2 )*\par P(1, 0, 2, 0, 0, 0, 0) 
+( 48*(1 + x)*(1 + 6*x)*(3 + 86*x + 706*x^2 + 1708*x^3 + 1307*x^4 + 
     30*x^5) )/( (1 + 3*x)^3*(1 + 5*x)^2*(2 + 5*x)*(1 + 7*x)*(3 + 7*x) )*\par P(2, 0, 0, 1, 0, 0, 0) 
+( 144*(1 + x)^2*(270 + 10965*x + 166113*x^2 + 1237287*x^3 + 
     5078136*x^4 + 12177475*x^5 + 17282049*x^6 + 13976605*x^7 + 
     5700600*x^8 + 818500*x^9) )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 3*x)*(1 + 5*x)^3*(2 + 5*x)^2*(3 + 5*x)*
   (3 + 7*x)^2*(5 + 11*x) )*P(1, 1, 0, 0, 0, 1, 1) 
+( 160*(1 + x)^2*(1 + 2*x)^2*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x) )*P(
  0, 0, 0, 0, 0, 3, 0) 
+( 120*(1 + x)*(1 + 2*x)*(5 + 222*x + 1789*x^2 + 4605*x^3 + 4350*x^4 + 
     1125*x^5) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^2*(2 + 5*x)*(3 + 5*x)*
   (5 + 13*x) )*P(0, 2, 1, 0, 0, 0, 0) 
+( 160*(1 + x)^2*(1 + 2*x)^2*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x) )*P(
  3, 0, 0, 0, 0, 0, 2) 
+( -720*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*
   (-8 - 208*x - 1312*x^2 - 1877*x^3 - 360*x^4 + 300*x^5) )/( 
  (2 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )*P(0, 0, 0, 0, 1, 1, 1) 
+( 180*(1 + x)^2*(1 + 2*x)*
   (90 + 2499*x + 31155*x^2 + 193684*x^3 + 611355*x^4 + 972155*x^5 + 
     708750*x^6 + 171000*x^7) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^4*(2 + 5*x)^2*(3 + 8*x)*(3 + 10*x)*
   (5 + 11*x) )*P(0, 2, 0, 0, 0, 0, 2) 
+( -720*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*
   (-8 - 208*x - 1312*x^2 - 1877*x^3 - 360*x^4 + 300*x^5) )/( 
  (2 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(2 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )*P(1, 0, 1, 0, 0, 0, 2) 
+( -16*(-1890 - 103731*x - 1867835*x^2 - 15669921*x^3 - 71109777*x^4 - 
     186677133*x^5 - 285132633*x^6 - 234843255*x^7 - 73349125*x^8 + 
     18375000*x^9 + 12127500*x^10) )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 5*x)^3*(2 + 5*x)^2*(3 + 7*x)^2*(5 + 11*x)*
   (7 + 15*x) )*P(0, 0, 1, 1, 0, 0, 0) 
+( 48*(1 + x)*(22680 + 1483290*x + 35352867*x^2 + 423698471*x^3 + 
     2906797057*x^4 + 12211306049*x^5 + 32680307104*x^6 + 56618159294*x^7 + 
     62938319908*x^8 + 43048617576*x^9 + 16381667184*x^10 + 
     2689513920*x^11 + 53222400*x^12) )/( 
  (1 + 2*x)^2*(2 + 3*x)*(3 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(3 + 7*x)*
   (4 + 9*x)*(5 + 12*x)*(6 + 13*x)*(7 + 16*x) )*P(1, 1, 0, 0, 1, 0, 
   0) 
+( -40*(1 + x)*(-2520 - 141208*x - 3319292*x^2 - 39993151*x^3 - 
     275130145*x^4 - 1147709948*x^5 - 2981724016*x^6 - 4801094191*x^7 - 
     4576559789*x^8 - 2277353890*x^9 - 390423150*x^10 + 33214500*x^11) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^4*(2 + 5*x)^2*(3 + 7*x)*(4 + 11*x)*
   (5 + 13*x)*(7 + 17*x) )*P(0, 2, 0, 0, 0, 1, 0) 
+( 24*(1 + x)*(444 + 21566*x + 436658*x^2 + 4716853*x^3 + 29111132*x^4 + 
     102644506*x^5 + 195972356*x^6 + 176806835*x^7 + 45083850*x^8 - 
     6894000*x^9 + 10935000*x^10) )/( 
  (1 + 3*x)^2*(1 + 5*x)^4*(2 + 5*x)^2*(1 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )*P(0, 0, 0, 1, 0, 0, 2) 
+( 864*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*
   (16 + 626*x + 8775*x^2 + 55745*x^3 + 172984*x^4 + 268299*x^5 + 
     193845*x^6 + 48150*x^7) )/( 
  (1 + 3*x)^2*(1 + 5*x)^5*(2 + 7*x)^2*(3 + 8*x)*(3 + 11*x)*(4 + 11*x) )*P(
  1, 0, 0, 0, 0, 1, 2) 
+( -128*(1 + x)*(1 + 2*x)^2*(1 + 8*x)*(-1 - 14*x - 24*x^2 + 9*x^3) )/( 
  (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^3*(2 + 7*x) )*P(3, 0, 0, 0, 0, 1, 
   0) 
+( 160*x*(1 + x)*(4626 + 85923*x + 585781*x^2 + 1633634*x^3 + 
     1837248*x^4 + 587123*x^5 + 93625*x^6 + 304200*x^7) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^3*(3 + 7*x)*(3 + 8*x)*(5 + 13*x)*
   (7 + 17*x) )*P(0, 0, 0, 0, 2, 0, 0) 
+( 96*(1 + x)*(78400 + 5506960*x + 153761752*x^2 + 2315875400*x^3 + 
     21223886134*x^4 + 125846536731*x^5 + 499679289473*x^6 + 
     1352698140395*x^7 + 2507384318561*x^8 + 3151508810254*x^9 + 
     2621154909020*x^10 + 1395508512600*x^11 + 477139656000*x^12 + 
     123756480000*x^13 + 24796800000*x^14) )/( 
  5*(2 + x)*(1 + 2*x)*(1 + 3*x)*(1 + 5*x)^4*(2 + 5*x)^3*(1 + 7*x)*(4 + 7*x)*
   (3 + 8*x)*(4 + 9*x)*(5 + 12*x)*(7 + 16*x) )*P(1, 0, 1, 0, 0, 1, 
   0) 
+( 80*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*
   (3600 + 225720*x + 5319950*x^2 + 63701559*x^3 + 438146616*x^4 + 
     1845236391*x^5 + 4921720572*x^6 + 8382619365*x^7 + 8934815872*x^8 + 
     5605383525*x^9 + 1793842350*x^10 + 197892000*x^11) )/( 
  (1 + 3*x)^2*(2 + 3*x)*(1 + 4*x)*(1 + 5*x)^4*(2 + 5*x)^2*(3 + 5*x)*
   (1 + 7*x)*(2 + 7*x)*(3 + 8*x)*(5 + 11*x)*(5 + 13*x) )*P(
  2, 1, 0, 0, 0, 0, 1) 
+( -48*(-441000 - 36580560*x - 1262220922*x^2 - 24485226846*x^3 - 
     301716535480*x^4 - 2518423691307*x^5 - 14787178153930*x^6 - 
     62491890005589*x^7 - 192577449813206*x^8 - 434954881692975*x^9 - 
     718381577773568*x^10 - 859356127628985*x^11 - 732297065096474*x^12 - 
     434938298555538*x^13 - 175630373065020*x^14 - 45573527928600*x^15 - 
     5100548670000*x^16 + 803484360000*x^17) )/( 
  (1 + 2*x)^2*(2 + 3*x)*(1 + 5*x)^4*(2 + 5*x)^2*(1 + 7*x)*(3 + 7*x)^3*
   (4 + 9*x)*(2 + 11*x)*(5 + 11*x)*(5 + 12*x)*(7 + 17*x) )*P(
  0, 0, 0, 1, 0, 1, 0) 
+( 960*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(1 + 8*x)*(1 + 10*x) )/( 
  (1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(1 + 9*x)*(2 + 9*x) )*P(
  4, 0, 0, 0, 0, 0, 0) 
+( -2160*(1 + x)^2*(1 + 2*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (-1 - 22*x - 115*x^2 - 87*x^3 + 45*x^4) )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^6*(2 + 7*x)*(3 + 11*x)*(4 + 11*x) )*P(
  0, 1, 0, 0, 0, 0, 3) 
+( -192*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (-3780 - 229419*x - 5021181*x^2 - 53231321*x^3 - 313443969*x^4 - 
     1108699945*x^5 - 2435784799*x^6 - 3296368431*x^7 - 2564870831*x^8 - 
     896809284*x^9 + 50610960*x^10 + 85816800*x^11) )/( 
  (1 + 3*x)^3*(1 + 5*x)^5*(2 + 7*x)*(3 + 7*x)*(3 + 8*x)^2*(5 + 9*x)*
   (4 + 11*x)*(7 + 17*x) )*P(1, 0, 0, 0, 0, 2, 0) 
+( 96*(1 + x)*(151200 + 12772800*x + 475587192*x^2 + 10298999740*x^3 + 
     144796169488*x^4 + 1400844691689*x^5 + 9654782757222*x^6 + 
     48425036403395*x^7 + 178953662737827*x^8 + 489804629276251*x^9 + 
     991296876539651*x^10 + 1469512974246255*x^11 + 1564494415066425*x^12 + 
     1155188054293000*x^13 + 556841176801875*x^14 + 156792861868750*x^15 + 
     20318985000000*x^16 + 564361875000*x^17) )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 5*x)^5*(2 + 5*x)^4*(3 + 5*x)*(1 + 7*x)*(3 + 7*x)*
   (3 + 8*x)*(2 + 11*x)*(5 + 11*x)*(5 + 13*x)*(7 + 17*x) )*P(
  0, 1, 1, 0, 0, 0, 1) 
+( -48*(-408240 - 37722852*x - 1490538540*x^2 - 33518067707*x^3 - 
     482076966662*x^4 - 4717212810741*x^5 - 32557987743226*x^6 - 
     161946117176518*x^7 - 587418191934480*x^8 - 1559931112369030*x^9 - 
     3020499075970804*x^10 - 4204276328864175*x^11 - 4083592996808618*x^12 - 
     2609928115042577*x^13 - 961103005913430*x^14 - 122141750378400*x^15 + 
     30335850540000*x^16 + 7673505840000*x^17) )/( 
  (1 + 3*x)^2*(1 + 5*x)^5*(2 + 5*x)*(1 + 7*x)*(3 + 7*x)^2*(3 + 8*x)^2*
   (4 + 9*x)*(2 + 11*x)*(4 + 11*x)*(5 + 13*x)*(7 + 17*x) )*P(
  1, 0, 0, 0, 1, 0, 1) 
+( -192*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*(1 + 10*x)*
   (-45 - 2733*x - 56993*x^2 - 583690*x^3 - 3314818*x^4 - 10894181*x^5 - 
     20653965*x^6 - 21144096*x^7 - 9090519*x^8 + 721260*x^9 + 1152900*x^10) \par )/( (3 + x)*(1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^5*(2 + 5*x)*(1 + 7*x)^2*
   (2 + 7*x)*(3 + 8*x)*(2 + 9*x) )*P(2, 0, 1, 0, 0, 0, 0) 
+( 80*(1 + x)^2*(1 + 2*x)*(22680 + 1438434*x + 42493101*x^2 + 
     744548633*x^3 + 8344356459*x^4 + 62009860921*x^5 + 311813815541*x^6 + 
     1070440235199*x^7 + 2501674777249*x^8 + 3908001796457*x^9 + 
     3909001324386*x^10 + 2283317684260*x^11 + 619636789080*x^12 + 
     24298243200*x^13) )/( (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^6*(3 + 7*x)*
   (3 + 8*x)*(2 + 11*x)*(4 + 11*x)*(4 + 13*x)*(5 + 13*x)*(7 + 17*x) )*P(
  1, 2, 0, 0, 0, 0, 0) 
+( 7680*x*(1 + x)^2*(1 + 2*x)^3*(1 + 8*x)*
   (1972 + 80328*x + 1373117*x^2 + 12636974*x^3 + 67927500*x^4 + 
     218150998*x^5 + 411239871*x^6 + 422514540*x^7 + 192142980*x^8 + 
     15136200*x^9) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^6*(1 + 7*x)^2*
   (2 + 7*x)*(3 + 8*x)*(3 + 11*x)*(4 + 11*x)*(5 + 16*x)*(7 + 17*x) )*P(
  2, 0, 0, 0, 0, 0, 2) 
+( 16*(1 + x)*(1 + 2*x)*(126000 + 9811440*x + 369322648*x^2 + 
     8604937164*x^3 + 135762828855*x^4 + 1518878199890*x^5 + 
     12385126079674*x^6 + 74850238920752*x^7 + 338375319896030*x^8 + 
     1147642292781980*x^9 + 2911635742854388*x^10 + 5474540847102844*x^11 + 
     7502000024418275*x^12 + 7306264049972050*x^13 + 4901054190695250*x^14 + 
     2226806997685000*x^15 + 741063822200000*x^16 + 218819975250000*x^17 + 
     43566390000000*x^18) )/( 
  (2 + x)*(1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^6*(2 + 5*x)^3*(1 + 7*x)^2*
   (3 + 8*x)*(3 + 10*x)*(2 + 11*x)*(5 + 13*x)*(7 + 17*x) )*P(
  0, 0, 2, 0, 0, 0, 0) 
+( 480*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*
   (50400 + 3990480*x + 124078544*x^2 + 2041915928*x^3 + 19929454206*x^4 + 
     121861861325*x^5 + 480116429612*x^6 + 1233621815166*x^7 + 
     2059191394382*x^8 + 2183470441961*x^9 + 1411687141656*x^10 + 
     539518469940*x^11 + 138051615600*x^12 + 27713664000*x^13) )/( 
  (2 + x)*(1 + 3*x)*(1 + 4*x)*(1 + 5*x)^5*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*
   (3 + 8*x)*(3 + 10*x)*(4 + 11*x)^2*(5 + 12*x)*(5 + 13*x)*(6 + 17*x) )*P(
  0, 1, 0, 0, 0, 1, 1) 
+( 48*(1 + x)*(1 + 2*x)*(1 + 8*x)*(1 + 9*x)*
   (19440 + 1568376*x + 49495860*x^2 + 832309062*x^3 + 8468786204*x^4 + 
     55685370531*x^5 + 245432627826*x^6 + 738731765643*x^7 + 
     1523722585806*x^8 + 2125204595793*x^9 + 1932174761314*x^10 + 
     1060178695995*x^11 + 297846071550*x^12 + 29454597000*x^13 + 
     2619540000*x^14) )/( (1 + 3*x)^3*(1 + 4*x)^2*(1 + 5*x)^5*(2 + 5*x)*
   (3 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 8*x)*(2 + 11*x)*(3 + 11*x)*(4 + 11*x)*
   (6 + 17*x) )*P(0, 0, 1, 0, 0, 0, 2) 
+( 32*(1814400 + 182050080*x + 8165172032*x^2 + 216910888124*x^3 + 
     3822748712932*x^4 + 47492583079013*x^5 + 431574703024234*x^6 + 
     2937253721631164*x^7 + 15200487575011638*x^8 + 60347470189435372*x^9 + 
     184459147957692014*x^10 + 433389799854267382*x^11 + 
     776853289146320690*x^12 + 1046495298837344215*x^13 + 
     1032217099657824160*x^14 + 713621726782439250*x^15 + 
     320917464915187500*x^16 + 83010290145075000*x^17 + 
     12635313383250000*x^18 + 4323679479000000*x^19 + 1453844700000000*x^20) \par )/( (1 + 3*x)^3*(1 + 5*x)^6*(2 + 5*x)^3*(1 + 7*x)*(3 + 7*x)*(3 + 8*x)*
   (4 + 9*x)*(2 + 11*x)*(4 + 11*x)*(5 + 13*x)*(5 + 14*x)*(7 + 17*x) )*P(
  1, 0, 0, 1, 0, 0, 0) 
+( -48*(1 + x)*(-183600 - 15769800*x - 605187804*x^2 - 13634417218*x^3 - 
     199931249178*x^4 - 2009220147999*x^5 - 14253036707951*x^6 - 
     72631263901623*x^7 - 268337025421677*x^8 - 720227209588721*x^9 - 
     1396547892666075*x^10 - 1926681125968179*x^11 - 1836169220681125*x^12 - 
     1143234747953100*x^13 - 408772952139750*x^14 - 43494832710000*x^15 + 
     26281753425000*x^16 + 10459449000000*x^17) )/( 
  (1 + 3*x)^4*(1 + 5*x)^6*(2 + 5*x)^2*(3 + 7*x)*(3 + 8*x)*(2 + 11*x)*
   (4 + 11*x)*(5 + 13*x)^2*(6 + 17*x) )*P(0, 1, 0, 0, 1, 0, 0) 
+( 64*(1 + x)*(1 + 2*x)^2*(1 + 8*x)*
   (1663200 + 180813960*x + 8626003152*x^2 + 242198207174*x^3 + 
     4513107610828*x^4 + 59552492530935*x^5 + 579035770101036*x^6 + 
     4257270252447207*x^7 + 24077722440913788*x^8 + 105902753182651034*x^9 + 
     364443572534308960*x^10 + 982934585303091516*x^11 + 
     2072354695096459500*x^12 + 3390585442611438099*x^13 + 
     4249427173638185556*x^14 + 3998125172904179975*x^15 + 
     2740491449149271980*x^16 + 1310338592981672100*x^17 + 
     411146725015674000*x^18 + 77992661094120000*x^19 + 7680017268000000*x^20
) )/( (1 + 3*x)^4*(1 + 4*x)*(3 + 4*x)*(1 + 5*x)^7*(2 + 5*x)*(1 + 7*x)^2*
   (2 + 7*x)*(3 + 7*x)*(3 + 8*x)*(4 + 9*x)*(2 + 11*x)*(4 + 11*x)*(5 + 13*x)*
   (5 + 16*x)*(7 + 17*x) )*P(2, 0, 0, 0, 0, 1, 0) 
+( 4320*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^2*(2 + 5*x)*(1 + 9*x)*
   (1 + 12*x) )/( (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x) )*P(0, 0, 0, 0, 0, 0, 4) 
+( -1920*(1 + x)^2*(1 + 2*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*(1 + 12*x)*
   (-15 - 782*x - 12085*x^2 - 80545*x^3 - 252389*x^4 - 374130*x^5 - 
     221733*x^6 + 945*x^7 + 28350*x^8) )/( 
  (3 + x)*(1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)^6*(1 + 7*x)^2*(2 + 7*x)*
   (2 + 11*x)*(3 + 11*x)*(5 + 17*x) )*P(0, 0, 0, 0, 0, 1, 2) 
+( -2560*(1 + x)^2*(1 + 2*x)^3*(1 + 8*x)*(1 + 10*x)*
   (-140 - 5523*x - 112169*x^2 - 1289042*x^3 - 8485100*x^4 - 32287158*x^5 - 
     69801698*x^6 - 78715195*x^7 - 34125985*x^8 + 2739450*x^9) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^7*(1 + 7*x)^2*(2 + 7*x)*(1 + 9*x)*(2 + 9*x)*
   (4 + 13*x)*(5 + 16*x)*(7 + 17*x) )*P(3, 0, 0, 0, 0, 0, 0) 
+( -64*(-437400 - 47781900*x - 2381594526*x^2 - 71491568769*x^3 - 
     1442418256147*x^4 - 20727016549211*x^5 - 219651405381283*x^6 - 
     1755321030636833*x^7 - 10730908197320365*x^8 - 50624983417037276*x^9 - 
     185086086943906592*x^10 - 524421657813941179*x^11 - 
     1146416439065081693*x^12 - 1914108394376650363*x^13 - 
     2396944525955343299*x^14 - 2181342625532559619*x^15 - 
     1360671759480636195*x^16 - 508323730216253850*x^17 - 
     60388619894914500*x^18 + 33163896844035000*x^19 + 
     15207613839000000*x^20 + 2187839808000000*x^21) )/( 
  5*(1 + 3*x)^5*(1 + 5*x)^6*(2 + 5*x)^2*(1 + 7*x)^2*(3 + 7*x)*(3 + 8*x)^2*
   (2 + 11*x)*(4 + 11*x)*(5 + 13*x)*(6 + 17*x) )*P(0, 0, 1, 0, 0, 1, 
   0) 
+( 320*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (46800 + 4193520*x + 181155184*x^2 + 4907854476*x^3 + 91886205383*x^4 + 
     1248119873846*x^5 + 12657851800068*x^6 + 97602800250160*x^7 + 
     578822164079369*x^8 + 2656921533104772*x^9 + 9458190518107948*x^10 + 
     26048680630304836*x^11 + 55105133059533729*x^12 + 
     88395801836445302*x^13 + 105387360773590380*x^14 + 
     90714747182248848*x^15 + 54316788049003599*x^16 + 
     22000297020032880*x^17 + 6449593008939300*x^18 + 
     1732969057644000*x^19 + 338219287560000*x^20) )/( 
  (2 + x)*(1 + 3*x)^3*(1 + 4*x)^2*(1 + 5*x)^7*(1 + 7*x)^3*(2 + 7*x)*
   (2 + 11*x)^2*(3 + 11*x)*(4 + 11*x)*(5 + 13*x)*(5 + 17*x)*(6 + 17*x) )*\par P(0, 0, 0, 0, 0, 2, 0) 
+( 640*(1 + x)^2*(1 + 2*x)^2*(1 + 8*x)*
   (103680 + 10831104*x + 489213432*x^2 + 12740103180*x^3 + 
     214367757022*x^4 + 2468771652001*x^5 + 20083219106365*x^6 + 
     117347696315715*x^7 + 495854302501788*x^8 + 1513530459240135*x^9 + 
     3307531770219563*x^10 + 5078391705292895*x^11 + 5296733541985070*x^12 + 
     3534458323495650*x^13 + 1345125108591000*x^14 + 222473874105000*x^15 + 
     3536379000000*x^16) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^6*(2 + 5*x)^2*
   (1 + 7*x)^2*(2 + 7*x)*(3 + 8*x)*(3 + 10*x)*(2 + 11*x)*(4 + 11*x)^2*
   (4 + 13*x)*(5 + 16*x)*(6 + 17*x) )*P(1, 1, 0, 0, 0, 0, 1) 
+( 5760*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*(1 + 10*x)*
   (5760 + 495392*x + 19198576*x^2 + 435178176*x^3 + 6368397584*x^4 + 
     63269453650*x^5 + 438994016107*x^6 + 2160213450407*x^7 + 
     7583358415366*x^8 + 18935185757188*x^9 + 33172543834287*x^10 + 
     39577265786607*x^11 + 30312472195360*x^12 + 13134303727860*x^13 + 
     2233253644800*x^14 - 65636424000*x^15 + 61122600000*x^16) )/( 
  (2 + x)*(1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^7*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*
   (3 + 10*x)*(2 + 11*x)*(4 + 11*x)*(4 + 13*x)*(4 + 15*x)*(5 + 16*x)*
   (6 + 17*x) )*P(1, 0, 1, 0, 0, 0, 0) 
+( 13440*x*(1 + x)^2*(1 + 2*x)^2*
   (7992 + 520164*x + 15211938*x^2 + 263431235*x^3 + 2993408132*x^4 + 
     23365639961*x^5 + 127604703398*x^6 + 488139060173*x^7 + 
     1291551684992*x^8 + 2300339859483*x^9 + 2638092753780*x^10 + 
     1846698208200*x^11 + 834562953000*x^12 + 400983210000*x^13 + 
     174012300000*x^14) )/( (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^7*(1 + 6*x)*
   (1 + 7*x)*(3 + 10*x)*(2 + 11*x)*(3 + 11*x)*(3 + 13*x)*(4 + 13*x)*
   (5 + 17*x)*(6 + 17*x) )*P(0, 2, 0, 0, 0, 0, 0) 
+( 160*(1 + 2*x)^2*(1 + 8*x)*(1 + 9*x)*
   (73440 + 6653520*x + 266257632*x^2 + 6184012120*x^3 + 92609011038*x^4 + 
     944403650721*x^5 + 6770387461867*x^6 + 34763367424149*x^7 + 
     129029146586385*x^8 + 346476785817497*x^9 + 667376939620191*x^10 + 
     902698696409301*x^11 + 822452804247317*x^12 + 465984571141482*x^13 + 
     139543168460490*x^14 + 17928420577650*x^15 + 7254759897000*x^16 + 
     3695516055000*x^17) )/( (1 + 3*x)^4*(1 + 4*x)^2*(1 + 5*x)^6*(1 + 7*x)*
   (2 + 7*x)*(3 + 7*x)*(2 + 11*x)^2*(3 + 11*x)*(4 + 11*x)*(4 + 13*x)*
   (5 + 17*x)*(6 + 17*x) )*P(0, 0, 0, 0, 1, 0, 1) 
+( -192*(1 + x)*(1 + 8*x)*(-263520 - 29225232*x - 1430905248*x^2 - 
     41302866440*x^3 - 789598429702*x^4 - 10625979353709*x^5 - 
     104332407093647*x^6 - 764112841485548*x^7 - 4231388068537428*x^8 - 
     17851334702787789*x^9 - 57524143026201929*x^10 - 
     141297976469098467*x^11 - 262769143918789825*x^12 - 
     365682071264658730*x^13 - 374997390781084476*x^14 - 
     279545986260107005*x^15 - 152270428475478825*x^16 - 
     63244948587129000*x^17 - 19717684216335000*x^18 - 
     2622139893450000*x^19 + 612677661750000*x^20) )/( 
  (1 + 3*x)^5*(1 + 5*x)^6*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)^2*(3 + 10*x)*
   (2 + 11*x)^2*(3 + 11*x)*(4 + 11*x)*(4 + 13*x)*(5 + 17*x)*(6 + 17*x) )*\par P(0, 0, 0, 1, 0, 0, 0) 
+( 640*(1 + x)^2*(1 + 2*x)^3*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*(1 + 12*x)*
   (2700 + 207144*x + 6533139*x^2 + 109463569*x^3 + 1092224839*x^4 + 
     6895533331*x^5 + 28422820201*x^6 + 77358547261*x^7 + 138011363701*x^8 + 
     156639081105*x^9 + 105962171400*x^10 + 37241403750*x^11 + 
     4778392500*x^12) )/( (1 + 3*x)^2*(1 + 4*x)^3*(1 + 5*x)^7*(3 + 5*x)*
   (1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)^2*(3 + 11*x)*(4 + 13*x)*(5 + 17*x)*
   (6 + 17*x) )*P(1, 0, 0, 0, 0, 0, 2) 
+( -256*(1 + x)*(1 + 2*x)^2*(1 + 8*x)*
   (-32400 - 3634560*x - 184170984*x^2 - 5597446008*x^3 - 114122466161*x^4 - 
     1653689736098*x^5 - 17609073832517*x^6 - 140579958531573*x^7 - 
     851260363197948*x^8 - 3931544666755644*x^9 - 13855658035188874*x^10 - 
     37089918920441110*x^11 - 74614949812617961*x^12 - 
     110668668267370398*x^13 - 117081681631412625*x^14 - 
     83151858946992309*x^15 - 34644653467291530*x^16 - 
     4899999652980300*x^17 + 1776629846691000*x^18 + 596092044240000*x^19) \par )/( 3*(1 + 3*x)^4*(1 + 4*x)^3*(1 + 5*x)^7*(1 + 7*x)^2*(2 + 7*x)^2*
   (2 + 11*x)^2*(3 + 11*x)*(4 + 13*x)*(5 + 17*x)*(6 + 17*x) )*P(
  1, 0, 0, 0, 0, 1, 0) 
+( -8640*(1 + x)^2*(1 + 2*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (-540 - 53088*x - 2253873*x^2 - 54820664*x^3 - 852577580*x^4 - 
     8950933180*x^5 - 65268956250*x^6 - 334986389028*x^7 - 
     1212674920956*x^8 - 3068968583932*x^9 - 5302647681997*x^10 - 
     5953144207028*x^11 - 3888935003844*x^12 - 1028188636920*x^13 + 
     196665084000*x^14 + 117180756000*x^15) )/( 
  (1 + 3*x)^3*(1 + 4*x)^2*(1 + 5*x)^8*(1 + 7*x)*(2 + 7*x)*(2 + 11*x)^2*
   (3 + 11*x)^2*(3 + 13*x)*(4 + 13*x)*(4 + 17*x)*(5 + 17*x) )*P(
  0, 1, 0, 0, 0, 0, 1) 
+( 138240*x*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)*(2 + 5*x)*(1 + 9*x)*
   (1 + 12*x)*(342 + 16173*x + 316476*x^2 + 3313235*x^3 + 20307658*x^4 + 
     75135887*x^5 + 166279864*x^6 + 207826445*x^7 + 126059500*x^8 + 
     23446500*x^9) )/( (1 + 4*x)^2*(1 + 5*x)^7*(1 + 7*x)^2*(2 + 7*x)*
   (1 + 11*x)*(2 + 11*x)^2*(3 + 11*x)*(3 + 13*x)*(3 + 17*x)*(4 + 17*x)*
   (5 + 17*x) )*P(0, 0, 0, 0, 0, 0, 2) 
+( 7680*(1 + x)^2*(1 + 2*x)^3*(1 + 8*x)*(1 + 10*x)*
   (9720 + 671544*x + 21955770*x^2 + 443436300*x^3 + 6053876843*x^4 + 
     57969163729*x^5 + 395675051764*x^6 + 1936087385740*x^7 + 
     6776715847567*x^8 + 16788152189557*x^9 + 28788867494096*x^10 + 
     32810435578890*x^11 + 23055298300800*x^12 + 8560160028000*x^13 + 
     1101516570000*x^14) )/( (1 + 4*x)*(1 + 5*x)^8*(1 + 7*x)^2*(2 + 7*x)*
   (1 + 9*x)*(2 + 9*x)*(2 + 11*x)^2*(3 + 11*x)*(3 + 13*x)*(4 + 13*x)*
   (3 + 16*x)*(5 + 17*x)*(6 + 17*x) )*P(2, 0, 0, 0, 0, 0, 0) 
+( 1920*(1 + x)*(1 + 2*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*(1 + 10*x)*
   (2280 + 190532*x + 6966750*x^2 + 145701843*x^3 + 1929488938*x^4 + 
     17022269379*x^5 + 102801640320*x^6 + 430431938371*x^7 + 
     1250563877538*x^8 + 2490221960217*x^9 + 3294379439918*x^10 + 
     2717568369474*x^11 + 1229967587232*x^12 + 246103495560*x^13 + 
     64971396000*x^14 + 44008272000*x^15) )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)^9*(1 + 7*x)*(2 + 7*x)*(2 + 9*x)*
   (2 + 11*x)^2*(3 + 11*x)*(3 + 13*x)*(4 + 13*x)*(4 + 17*x)*(5 + 17*x) )*\par P(0, 0, 1, 0, 0, 0, 0) 
+( 15360*(1 + x)*(1 + 2*x)^3*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 10*x)*(1 + 12*x)*(1980 + 150264*x + 4562711*x^2 + 73690021*x^3 + 
     710116711*x^4 + 4315051783*x^5 + 16936818559*x^6 + 43014955639*x^7 + 
     69134015669*x^8 + 66349162713*x^9 + 33454522890*x^10 + 
     6531367500*x^11 + 305613000*x^12) )/( 
  (1 + 4*x)^2*(1 + 5*x)^7*(1 + 6*x)*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*
   (2 + 11*x)^3*(3 + 11*x)*(3 + 13*x)*(4 + 13*x)*(3 + 17*x)*(4 + 17*x)*
   (5 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( -184320*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^2*(2 + 5*x)*(1 + 10*x)*
   (3 + 10*x)*(1 + 12*x)*(1 + 14*x)*
   (-30 - 1265*x - 17792*x^2 - 112497*x^3 - 337672*x^4 - 437377*x^5 - 
     112770*x^6 + 121275*x^7) )/( 
  (1 + 5*x)^8*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*(2 + 11*x)^2*(3 + 11*x)*
   (2 + 13*x)*(3 + 13*x)*(3 + 17*x)*(4 + 17*x)*(5 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 0) 
+( 967680*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^4*(2 + 5*x)*(2 + 7*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 5*x)^4*(1 + 7*x)^2*(2 + 9*x)*(1 + 11*x)*(2 + 11*x)^2*(1 + 13*x)*
   (2 + 13*x)*(3 + 13*x)*(1 + 17*x)*(2 + 17*x)*(3 + 17*x)*(4 + 17*x) )*P(
  0, 0, 0, 0, 0, 0, 0) 
          
          
P(0001000) times P(0000100)=
+( 1 )/( 1 )*P(0, 0, 0, 1, 1, 0, 0) 
+( 3 )/( 1 + 2*x )*P(0, 1, 1, 0, 0, 1, 0) 
+( 12*(1 + x)*(1 + 6*x) )/( (1 + 3*x)*(1 + 5*x)*(2 + 5*x) )*P(
  1, 0, 0, 0, 1, 1, 0) 
+( 10*(1 + x) )/( (1 + 3*x)*(1 + 4*x) )*P(0, 0, 2, 0, 0, 0, 1) \par 
+( 20*(1 + x)*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)*(2 + 7*x) )*P(0, 1, 0, 0, 0, 2, 0) 
+( 10*(1 + x) )/( (1 + 3*x)*(1 + 4*x) )*P(1, 2, 0, 0, 0, 0, 1) \par 
+( -72*(1 + 6*x)*(-1 - 11*x - 13*x^2 + 5*x^3) )/( 
  (1 + 2*x)*(1 + 5*x)*(2 + 5*x)*(1 + 7*x)*(3 + 7*x) )*P(
  1, 0, 0, 1, 0, 0, 1) 
+( 35*(1 + x)*(1 + 2*x) )/( (1 + 4*x)*(1 + 5*x)*(1 + 6*x) )*P(
  0, 3, 0, 0, 0, 0, 0) 
+( 40*(1 + x)^2*(1 + 2*x)*(1 + 6*x)*(1 + 15*x) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)*(2 + 5*x)*(1 + 7*x) )*P(
  1, 1, 1, 0, 0, 0, 0) 
+( 6*(36 + 1134*x + 12624*x^2 + 65771*x^3 + 172189*x^4 + 224179*x^5 + 
     127295*x^6 + 17700*x^7) )/( 
  (1 + 2*x)*(1 + 3*x)*(1 + 5*x)^2*(2 + 5*x)^2*(1 + 7*x)*(3 + 8*x) )*P(
  0, 1, 0, 0, 1, 0, 1) 
+( -72*(1 + x)*(-100 - 3794*x - 42749*x^2 - 203151*x^3 - 422683*x^4 - 
     334585*x^5 - 18068*x^6 + 53130*x^7) )/( 
  (2 + x)*(1 + 3*x)^2*(1 + 5*x)^2*(3 + 7*x)*(4 + 11*x)*(2 + 13*x)*
   (5 + 13*x) )*P(0, 1, 0, 1, 0, 0, 0) 
+( 48*(1 + x)^2*(1 + 2*x)*(1 + 8*x) )/( 
  (1 + 3*x)^2*(1 + 5*x)^2*(2 + 7*x) )*P(2, 0, 0, 0, 0, 1, 1) 
+( 24*(1 + x)*(42 + 1024*x + 7069*x^2 + 17092*x^3 + 13653*x^4 + 
     720*x^5) )/( (1 + 3*x)^2*(1 + 5*x)^2*(3 + 7*x)*(3 + 8*x)*
   (4 + 11*x) )*P(0, 0, 1, 0, 0, 1, 1) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (32 + 842*x + 6313*x^2 + 16912*x^3 + 16251*x^4 + 3330*x^5) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^2*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (4 + 11*x) )*P(1, 1, 0, 0, 0, 0, 2) 
+( 480*(1 + x)^2*(1 + 2*x)^2*(1 + 6*x)*(1 + 8*x) )/( 
  (1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(3 + 11*x) )*P(
  0, 0, 0, 0, 0, 2, 1) 
+( -24*(1 + x)*(1 + 8*x)*(-3 - 40*x - 39*x^2 + 18*x^3) )/( 
  (1 + 3*x)^3*(1 + 5*x)*(1 + 7*x)*(2 + 7*x) )*P(2, 0, 0, 0, 1, 0, 0) \par 
+( 4*(9600 + 536824*x + 11757352*x^2 + 135524674*x^3 + 917564208*x^4 + 
     3812011347*x^5 + 9785042655*x^6 + 15161450375*x^7 + 13352598005*x^8 + 
     6080092700*x^9 + 1637950500*x^10 + 595140000*x^11) )/( 
  (1 + 2*x)*(1 + 5*x)^3*(2 + 5*x)^3*(1 + 7*x)*(3 + 8*x)*(4 + 9*x)*(2 + 13*x)*
   (5 + 13*x) )*P(0, 0, 1, 0, 1, 0, 0) 
+( 4*(1188000 + 81781920*x + 2315351178*x^2 + 36528487177*x^3 + 
     364232974110*x^4 + 2454608136423*x^5 + 11627346407996*x^6 + 
     39613046592507*x^7 + 98177681821542*x^8 + 177309656376761*x^9 + 
     231480204513438*x^10 + 214298857668060*x^11 + 136007872303096*x^12 + 
     55984013350752*x^13 + 13592045456640*x^14 + 1558633190400*x^15) )/( 
  (1 + 2*x)*(1 + 3*x)*(2 + 3*x)*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(3 + 7*x)*
   (3 + 8*x)^2*(4 + 9*x)*(4 + 11*x)*(5 + 12*x)*(2 + 13*x)*(5 + 13*x) )*P(
  1, 1, 0, 0, 0, 1, 0) 
+( -60*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (-3 - 40*x - 39*x^2 + 18*x^3) )/( 
  (1 + 3*x)^2*(1 + 4*x)^2*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x)*(3 + 11*x) )*P(
  0, 0, 0, 0, 1, 0, 2) 
+( 320*(1 + x)^2*(1 + 2*x)^2*(1 + 8*x)*(1 + 10*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x) )*P(
  3, 0, 0, 0, 0, 0, 1) 
+( 20*(1 + 2*x)*(1 + 8*x)*(4320 + 245112*x + 5530016*x^2 + 
     66273290*x^3 + 470607544*x^4 + 2071774601*x^5 + 5708359219*x^6 + 
     9650404130*x^7 + 9462035666*x^8 + 4801317057*x^9 + 1071681795*x^10 + 
     172112850*x^11) )/( (1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^3*(1 + 7*x)*
   (2 + 7*x)*(2 + 11*x)*(4 + 11*x)*(2 + 13*x)*(5 + 13*x)*(6 + 17*x) )*P(
  0, 0, 0, 0, 1, 1, 0) 
+( 480*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 12*x) )/( (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)*
   (3 + 11*x) )*P(1, 0, 0, 0, 0, 0, 3) 
+( 120*(1 + x)*(1 + 2*x)*(540 + 30276*x + 720323*x^2 + 9095774*x^3 + 
     66843050*x^4 + 297712100*x^5 + 809512781*x^6 + 1312990832*x^7 + 
     1183514814*x^8 + 491642730*x^9 + 43980300*x^10) )/( 
  (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)*(3 + 10*x)*(5 + 11*x)*
   (2 + 13*x)*(4 + 13*x)*(6 + 17*x) )*P(0, 2, 0, 0, 0, 0, 1) 
+( -32*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (-960 - 62052*x - 1581172*x^2 - 21519989*x^3 - 176230698*x^4 - 
     918448512*x^5 - 3120445443*x^6 - 6922844121*x^7 - 9812040587*x^8 - 
     8382495676*x^9 - 3746455215*x^10 - 518022450*x^11 + 90034875*x^12) )/( 
  (2 + x)*(1 + 3*x)^3*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)^2*(1 + 7*x)^2*
   (2 + 7*x)*(3 + 8*x)*(4 + 11*x)*(2 + 13*x) )*P(1, 0, 1, 0, 0, 0, 
   1) 
+( 80*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*(1 + 10*x)*
   (440 + 25282*x + 515651*x^2 + 5291900*x^3 + 30933460*x^4 + 
     107625788*x^5 + 221748929*x^6 + 254670910*x^7 + 137366600*x^8 + 
     19110000*x^9) )/( (1 + 3*x)^2*(1 + 4*x)*(1 + 5*x)^4*(2 + 5*x)*
   (1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*(2 + 13*x)*(4 + 13*x)*(5 + 16*x) )*P(
  2, 1, 0, 0, 0, 0, 0) 
+( 12*(581760 + 47917152*x + 1719821344*x^2 + 35553188896*x^3 + 
     472987686728*x^4 + 4287883216126*x^5 + 27349804595422*x^6 + 
     124876855598613*x^7 + 411019576949219*x^8 + 973531909037582*x^9 + 
     1641398803487824*x^10 + 1926280827258341*x^11 + 1514422861806143*x^12 + 
     752452755619290*x^13 + 223114320842760*x^14 + 45207687016800*x^15 + 
     8944157376000*x^16) )/( (1 + 3*x)^2*(2 + 3*x)*(1 + 5*x)^3*(2 + 5*x)*
   (1 + 7*x)*(3 + 7*x)*(1 + 8*x)*(3 + 8*x)*(2 + 11*x)*(4 + 11*x)^2*
   (2 + 13*x)*(5 + 14*x)*(6 + 17*x) )*P(0, 0, 0, 1, 0, 0, 1) 
+( -8*(1 + x)*(1 + 2*x)*(-37440 - 3128064*x - 114438376*x^2 - 
     2399477516*x^3 - 32004030318*x^4 - 286119640929*x^5 - 
     1761560891631*x^6 - 7550759417430*x^7 - 22482742855892*x^8 - 
     45756679245457*x^9 - 61433206335843*x^10 - 50765899272204*x^11 - 
     22324686887700*x^12 - 3488818057200*x^13 + 76266036000*x^14) )/( 
  (1 + 3*x)^4*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(1 + 8*x)*(3 + 10*x)*
   (2 + 11*x)*(4 + 11*x)*(2 + 13*x)*(4 + 13*x)*(6 + 17*x) )*P(
  0, 1, 1, 0, 0, 0, 0) 
+( -16*(1 + x)*(1 + 2*x)*(1 + 8*x)*
   (-276480 - 22589568*x - 769130160*x^2 - 14716476592*x^3 - 
     178774907544*x^4 - 1469604010152*x^5 - 8475906752023*x^6 - 
     34985714800449*x^7 - 104191858720890*x^8 - 223310893141690*x^9 - 
     339409149755487*x^10 - 354283106635809*x^11 - 238550560406136*x^12 - 
     90682952944140*x^13 - 12963945548880*x^14 + 937286380800*x^15) )/( 
  (2 + x)*(1 + 3*x)^3*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)^2*(3 + 8*x)*
   (4 + 9*x)*(2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(5 + 16*x)*(6 + 17*x) )*P(
  1, 0, 0, 0, 0, 1, 1) 
+( -32*(1 + x)*(-4860 - 417036*x - 15371041*x^2 - 320157283*x^3 - 
     4190102281*x^4 - 36287174715*x^5 - 213189322317*x^6 - 
     856047745551*x^7 - 2332354018307*x^8 - 4207780108529*x^9 - 
     4765402488242*x^10 - 2997792884766*x^11 - 690957553752*x^12 + 
     133267324680*x^13 + 34425518400*x^14) )/( 
  (1 + 3*x)^5*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)*(2 + 13*x)*
   (4 + 13*x)*(5 + 16*x)*(6 + 17*x) )*P(1, 0, 0, 0, 1, 0, 0) 
+( 900*(1 + x)^2*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (208 + 12596*x + 294128*x^2 + 3540621*x^3 + 24249282*x^4 + 97070880*x^5 + 
     222216842*x^6 + 268032739*x^7 + 134750980*x^8 + 5969964*x^9) )/( 
  (1 + 4*x)^2*(1 + 5*x)^5*(1 + 7*x)^2*(2 + 7*x)*(2 + 11*x)*(3 + 11*x)*
   (4 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 1, 0, 0, 0, 0, 
   2) 
+( 640*(1 + x)^2*(1 + 2*x)^3*(1 + 8*x)*(1 + 10*x)*
   (2160 + 137484*x + 3615752*x^2 + 49428893*x^3 + 386751185*x^4 + 
     1798352633*x^5 + 4940993666*x^6 + 7586014514*x^7 + 5572922523*x^8 + 
     1181169990*x^9) )/( (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^3*(2 + 7*x)*
   (2 + 9*x)*(2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 16*x)*
   (6 + 17*x) )*P(2, 0, 0, 0, 0, 0, 1) 
+( 80*(1 + x)*(1 + 2*x)*(7200 + 611520*x + 22009748*x^2 + 
     444017984*x^3 + 5591283429*x^4 + 46375845666*x^5 + 260612988570*x^6 + 
     1004399212638*x^7 + 2651263357183*x^8 + 4713038796364*x^9 + 
     5421313766982*x^10 + 3718458171828*x^11 + 1276146488088*x^12 + 
     147001100400*x^13 + 21734697600*x^14) )/( 
  (1 + 3*x)^4*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(3 + 10*x)*
   (2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(
  0, 1, 0, 0, 0, 1, 0) 
+( 8640*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^2*(2 + 5*x)*(1 + 6*x)*(1 + 9*x)*
   (1 + 12*x) )/( (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^2*(1 + 11*x)*
   (2 + 11*x)*(3 + 11*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 0, 3) 
+( -80*(1 + x)*(1 + 2*x)^2*(1 + 9*x)*
   (-18000 - 1508088*x - 52904854*x^2 - 1027386339*x^3 - 12293464303*x^4 - 
     95371682620*x^5 - 490769499568*x^6 - 1681634278375*x^7 - 
     3783431576883*x^8 - 5373822209146*x^9 - 4407607268424*x^10 - 
     1642340051640*x^11 - 12996743760*x^12 + 69841699200*x^13) )/( 
  (1 + 3*x)^3*(1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)^2*(2 + 7*x)*(3 + 10*x)*
   (2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(4 + 13*x)*(4 + 15*x)*(5 + 17*x) )*P(
  0, 0, 1, 0, 0, 0, 1) 
+( 240*(1 + x)*(1 + 2*x)^2*(1 + 10*x)*
   (11880 + 891036*x + 27517998*x^2 + 462321395*x^3 + 4671832285*x^4 + 
     29710753378*x^5 + 121219393204*x^6 + 317595338575*x^7 + 
     523440715285*x^8 + 514085629136*x^9 + 267052086948*x^10 + 
     54964108080*x^11 + 1664863200*x^12) )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)*(2 + 7*x)*(2 + 9*x)*(3 + 10*x)*
   (2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(3 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(
  1, 1, 0, 0, 0, 0, 0) 
+( -640*(1 + x)^2*(1 + 2*x)^2*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*(1 + 12*x)*
   (-1200 - 61376*x - 1178796*x^2 - 10954506*x^3 - 54712611*x^4 - 
     152817459*x^5 - 233872269*x^6 - 175008559*x^7 - 40872804*x^8 + 
     7858620*x^9) )/( (2 + x)*(1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)^3*
   (2 + 7*x)*(2 + 11*x)^2*(3 + 11*x)*(4 + 13*x)*(4 + 17*x)*(5 + 17*x) )*P(
  0, 0, 0, 0, 0, 1, 1) 
+( 240*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 9*x)*(1 + 10*x)*
   (18960 + 1285276*x + 35941424*x^2 + 535155343*x^3 + 4663515700*x^4 + 
     24905443538*x^5 + 83267492632*x^6 + 173536119439*x^7 + 
     216869841380*x^8 + 147736452436*x^9 + 45932402544*x^10 + 
     10286434368*x^11 + 6780533760*x^12) )/( 
  (1 + 3*x)*(1 + 4*x)^3*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)^2*(2 + 9*x)*
   (2 + 11*x)*(3 + 11*x)*(2 + 13*x)*(3 + 13*x)*(4 + 13*x)*(4 + 17*x)*
   (5 + 17*x) )*P(0, 0, 0, 0, 1, 0, 0) 
+( 15360*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)*(1 + 8*x)*(1 + 9*x)*(1 + 10*x)*
   (1 + 12*x)*(540 + 25608*x + 400745*x^2 + 2660144*x^3 + 8627893*x^4 + 
     13781611*x^5 + 9275427*x^6 + 1173942*x^7) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*(2 + 11*x)^2*
   (3 + 11*x)*(2 + 13*x)*(3 + 13*x)*(3 + 16*x)*(4 + 17*x)*(5 + 17*x) )*P(
  1, 0, 0, 0, 0, 0, 1) 
+( -120960*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^2*(2 + 5*x)*(1 + 8*x)*
   (1 + 9*x)*(1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 14*x)*
   (-6 - 177*x - 1418*x^2 - 3271*x^3 - 1246*x^4 + 1078*x^5) )/( 
  (1 + 4*x)*(1 + 5*x)^5*(1 + 6*x)*(1 + 7*x)^2*(2 + 7*x)*(2 + 9*x)*
   (2 + 11*x)^2*(3 + 11*x)*(2 + 13*x)^2*(3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*\par P(0, 1, 0, 0, 0, 0, 0) 
+( 69120*(1 + x)^2*(1 + 2*x)^3*(1 + 3*x)^3*(2 + 5*x)*(2 + 7*x)*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 14*x)*(1 + 18*x) )/( 
  (1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)^2*(1 + 8*x)*(2 + 9*x)*(1 + 11*x)*
   (2 + 11*x)^2*(2 + 13*x)*(3 + 13*x)*(2 + 17*x)*(3 + 17*x)*(4 + 17*x) )*\par P(0, 0, 0, 0, 0, 0, 1) 
          
          
P(0001000) times P(0000010)=
+( 1 )/( 1 )*P(0, 0, 0, 1, 0, 1, 0) 
+( 4 )/( 1 + 3*x )*P(0, 1, 1, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 2, 0) 
+( 15*(1 + x) )/( (1 + 4*x)*(1 + 5*x) )*P(0, 0, 2, 0, 0, 0, 0) \par 
+( 6*(1 + x)*(1 + 7*x) )/( (1 + 3*x)^2*(1 + 5*x) )*P(
  1, 0, 0, 0, 1, 0, 1) 
+( 30*(1 + x)*(1 + 2*x)*(1 + 8*x)*(2 + 11*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(2 + 7*x)*(3 + 10*x) )*P(0, 1, 0, 0, 0, 1, 
   1) 
+( 15*(1 + x) )/( (1 + 4*x)*(1 + 5*x) )*P(1, 2, 0, 0, 0, 0, 0) \par 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 2) 
+( -16*(1 + 7*x)*(-1 - 14*x - 24*x^2 + 9*x^3) )/( 
  (1 + 3*x)^3*(1 + 5*x)*(1 + 9*x) )*P(1, 0, 0, 1, 0, 0, 0) 
+( 30*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x) )*P(0, 0, 1, 0, 0, 0, 
   2) 
+( 3*(1 + x)*(8 + 275*x + 3159*x^2 + 15922*x^3 + 35842*x^4 + 31419*x^5 + 
     5535*x^6) )/( (1 + 2*x)*(1 + 3*x)^4*(1 + 5*x)^2*(1 + 9*x) )*P(
  0, 1, 0, 0, 1, 0, 0) 
+( 48*(1 + x)^2*(1 + 2*x)*(1 + 8*x)*(1 + 9*x) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^2*(1 + 7*x)*(2 + 7*x) )*P(
  2, 0, 0, 0, 0, 1, 0) 
+( -16*(-60 - 2939*x - 55793*x^2 - 556184*x^3 - 3251741*x^4 - 
     11633168*x^5 - 25498541*x^6 - 32728044*x^7 - 21285855*x^8 - 
     3517425*x^9 + 1761750*x^10) )/( 
  5*(1 + 3*x)^5*(1 + 5*x)^3*(2 + 5*x)*(3 + 7*x)*(1 + 9*x) )*P(
  0, 0, 1, 0, 0, 1, 0) 
+( 20*(1 + x)*(1 + 2*x)*(1 + 6*x)*(1 + 8*x)*
   (2160 + 98300*x + 1596816*x^2 + 12805149*x^3 + 56684643*x^4 + 
     143418303*x^5 + 202814589*x^6 + 145044040*x^7 + 39009600*x^8) )/( 
  (1 + 3*x)*(1 + 4*x)*(1 + 5*x)^3*(2 + 5*x)*(1 + 7*x)*(2 + 7*x)*(1 + 9*x)*
   (3 + 10*x)*(4 + 11*x)*(4 + 13*x)*(5 + 16*x) )*P(1, 1, 0, 0, 0, 0, 
   1) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 1, 2) 
+( 0 )/( 1 )*P(3, 0, 0, 0, 0, 0, 0) 
+( 160*(1 + x)^2*(1 + 2*x)^2*(1 + 6*x)*(1 + 8*x)*(3 + 10*x)*
   (2 + 13*x) )/( (1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(2 + 11*x)*
   (3 + 11*x) )*P(0, 0, 0, 0, 0, 2, 0) 
+( 80*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*
   (90 + 3657*x + 55079*x^2 + 402155*x^3 + 1508995*x^4 + 2759038*x^5 + 
     2001996*x^6 + 270270*x^7) )/( 
  (1 + 3*x)*(1 + 4*x)^2*(1 + 5*x)^3*(1 + 7*x)*(2 + 7*x)*(2 + 11*x)*
   (3 + 11*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 0, 1, 0, 1) 
+( -1680*x*(1 + x)*(1 + 2*x)*(1 + 7*x)*
   (-51 - 571*x - 1875*x^2 - 1793*x^3 + 330*x^4) )/( 
  (1 + 4*x)*(1 + 5*x)^4*(1 + 9*x)*(3 + 11*x)*(3 + 13*x)*(5 + 17*x) )*P(
  0, 2, 0, 0, 0, 0, 0) 
+( 80*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 12*x)*(3 + 17*x) )/( (1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)^2*
   (2 + 11*x)*(3 + 11*x) )*P(1, 0, 0, 0, 0, 0, 2) 
+( 120*(1 + x)*(1 + 2*x)*(1 + 8*x)*(1 + 10*x)*
   (120 + 4798*x + 66571*x^2 + 441424*x^3 + 1529011*x^4 + 2735446*x^5 + 
     2211010*x^6 + 480900*x^7) )/( 
  (1 + 4*x)*(1 + 5*x)^4*(1 + 7*x)*(2 + 7*x)*(1 + 9*x)*(2 + 9*x)*(3 + 10*x)*
   (4 + 15*x)*(5 + 16*x) )*P(1, 0, 1, 0, 0, 0, 0) 
+( 48*(1 + 8*x)*(1980 + 150264*x + 4562711*x^2 + 73690021*x^3 + 
     710116711*x^4 + 4315051783*x^5 + 16936818559*x^6 + 43014955639*x^7 + 
     69134015669*x^8 + 66349162713*x^9 + 33454522890*x^10 + 
     6531367500*x^11 + 305613000*x^12) )/( 
  (1 + 3*x)^2*(1 + 5*x)^3*(2 + 7*x)^2*(1 + 9*x)*(3 + 10*x)*(2 + 11*x)*
   (3 + 11*x)*(1 + 13*x)*(4 + 13*x)*(5 + 17*x) )*P(0, 0, 0, 1, 0, 0, 
   0) 
+( -64*(1 + x)*(1 + 2*x)^2*(1 + 8*x)^2*(2 + 13*x)*
   (-270 - 11067*x - 141409*x^2 - 809302*x^3 - 2301386*x^4 - 3092081*x^5 - 
     1302135*x^6 + 450450*x^7) )/( 
  3*(1 + 3*x)*(1 + 4*x)^3*(1 + 5*x)^4*(1 + 7*x)*(2 + 7*x)^2*(2 + 11*x)*
   (3 + 11*x)*(5 + 17*x) )*P(1, 0, 0, 0, 0, 1, 0) 
+( 180*(1 + x)^2*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(3 + 10*x)*(1 + 11*x)*
   (42 + 1357*x + 12915*x^2 + 46385*x^3 + 62403*x^4 + 18018*x^5) )/( 
  (1 + 4*x)^2*(1 + 5*x)^5*(2 + 7*x)*(2 + 11*x)*(3 + 11*x)^2*(3 + 13*x)*
   (4 + 17*x) )*P(0, 1, 0, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 2) 
+( 480*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^2*(1 + 8*x)*(1 + 10*x)*(3 + 10*x)*
   (2 + 17*x)*(3 + 17*x) )/( (1 + 4*x)*(1 + 5*x)^5*(1 + 7*x)*(1 + 9*x)*
   (2 + 9*x)*(2 + 11*x)*(3 + 13*x)*(3 + 16*x) )*P(2, 0, 0, 0, 0, 0, 
   0) 
+( -960*(1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)^2*(1 + 10*x)*
   (3 + 10*x)*(1 + 11*x)*(-3 - 56*x - 176*x^2 - 108*x^3 + 63*x^4) )/( 
  (1 + 4*x)^2*(1 + 5*x)^6*(1 + 7*x)*(2 + 9*x)*(2 + 11*x)*(3 + 11*x)*
   (3 + 13*x)*(4 + 17*x) )*P(0, 0, 1, 0, 0, 0, 0) 
+( 1920*(1 + x)^2*(1 + 2*x)^2*(1 + 3*x)^2*(2 + 5*x)*(2 + 7*x)*
   (1 + 9*x)^2*(1 + 10*x)*(3 + 10*x)*(1 + 12*x)*(1 + 13*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(1 + 6*x)*(1 + 7*x)^2*(2 + 9*x)*(2 + 11*x)^2*
   (3 + 13*x)*(3 + 17*x)*(4 + 17*x) )*P(0, 0, 0, 0, 0, 1, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 0) 
          
          
P(0001000) times P(0000001)=
+( 1 )/( 1 )*P(0, 0, 0, 1, 0, 0, 1) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 1, 1) 
+( 5 )/( 1 + 4*x )*P(0, 1, 1, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 1, 0, 0, 0, 0, 2) 
+( 12*(1 + x)*(1 + 8*x) )/( (1 + 3*x)*(1 + 5*x)*(2 + 7*x) )*P(
  1, 0, 0, 0, 1, 0, 0) 
+( 60*(1 + x)*(1 + 2*x)*(1 + 6*x)*(1 + 8*x) )/( 
  (1 + 4*x)*(1 + 5*x)^2*(2 + 7*x)*(3 + 11*x) )*P(0, 1, 0, 0, 0, 1, 
   0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 3) 
+( 0 )/( 1 )*P(2, 0, 0, 0, 0, 0, 1) 
+( 20*(1 + x)*(1 + 2*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*(3 + 16*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^3*(3 + 11*x)*(4 + 15*x) )*P(0, 0, 1, 0, 0, 0, 
   1) 
+( 30*(1 + x)*(1 + 2*x)*(1 + 3*x)^2*(1 + 8*x)*(1 + 10*x)*(3 + 17*x) )/( 
  (1 + 4*x)^2*(1 + 5*x)^4*(2 + 9*x)*(3 + 13*x) )*P(1, 1, 0, 0, 0, 0, 
   0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 1, 1) 
+( 40*(1 + x)*(1 + 2*x)*(1 + 3*x)*(2 + 5*x)*(1 + 8*x)*(1 + 9*x)*
   (1 + 10*x)*(3 + 10*x)*(2 + 13*x) )/( 
  (1 + 4*x)^3*(1 + 5*x)^3*(2 + 9*x)*(2 + 11*x)*(3 + 13*x)*(4 + 17*x) )*P(
  0, 0, 0, 0, 1, 0, 0) 
+( 0 )/( 1 )*P(1, 0, 0, 0, 0, 0, 1) 
+( 0 )/( 1 )*P(0, 1, 0, 0, 0, 0, 0) 
+( 0 )/( 1 )*P(0, 0, 0, 0, 0, 0, 1) 
          
          
